Invariant measure of the stochastic Allen-Cahn equation: the regime of small noise and large system size

We study the invariant measure of the one-dimensional stochastic Allen-Cahn equation for a small noise strength and a large but finite system. We endow the system with inhomogeneous Dirichlet boundary conditions that enforce at least one transition from -1 to 1. (Our methods can be applied to other boundary conditions as well.) We are interested in the competition between the energy that should be minimized due to the small noise strength and the entropy that is induced by the large system size. Our methods handle system sizes that are exponential with respect to the inverse noise strength, up to the critical exponential size predicted by the heuristics. We capture the competition between energy and entropy through upper and lower bounds on the probability of extra transitions between -1 and 1. These bounds are sharp on the exponential scale and imply in particular that the probability of having one and only one transition from -1 to +1 is exponentially close to one. In addition, we show that the position of the transition layer is uniformly distributed over the system on scales larger than the logarithm of the inverse noise strength. Our arguments rely on local large deviation bounds, the strong Markov property, the symmetry of the potential, and measure-preserving reflections.

==> Graphs/G3P1.txt <==

51 -0.0481974271645934
52 -0.133531983220893
53 -0.225864456109345
54 -0.329785883604962
55 -0.406148243132178
56 -0.486359101615086
57 -0.568153928531827
58 -0.648265436639383
59 -0.712832981873359
60 -0.747987866853755
61 -0.78132913434535
62 -0.843602591248382
63 -0.852050866872685
64 -0.889160939236906
65 -0.885786108795152
66 -0.904844273442335
67 -0.89549073949424
68 -0.906572118857059
69 -0.919115344326267
70 -0.919375792577443
71 -0.908143387910458
72 -0.899575375072453
73 -0.908262016604103
74 -0.908788427063303
75 -0.938340225446335
76 -0.970017773076815
77 -0.942286220160872
78 -0.932739022064763
79 -0.944759851235285
80 -0.963647524201876
81 -0.983636949967922
82 -1.00627281921868
83 -1.01006159719017
84 -0.999980442053713
85 -0.995142392081289
86 -1.02254898332709
87 -1.00105059724561
88 -1.00956519481433
89 -0.987154432370879
90 -0.980639192607371
91 -1.01957286027264
92 -1.03940634322539
93 -1.00766154183124
94 -1.01120259761649
95 -1.03392590250896
96 -1.02281650043175
97 -1.03560529953411
98 -1.02803033264222
99 -1.02688641583274
100 -1.03934225662297
101 -1.03552142282715
102 -1.01951828190972
103 -1.00139345462634
104 -0.975749828582517
105 -0.959738307577779
106 -0.979381629254929
107 -0.969371558308982
108 -0.940990608635825
109 -0.902883364886523
110 -0.904798889920274
111 -0.886848186621609
112 -0.837478675754778
113 -0.796866390102816
114 -0.757478381103508
115 -0.744088962782697
116 -0.681560934154499
117 -0.647263266654776
118 -0.623448379765108
119 -0.556075049054894
120 -0.473680382525897
121 -0.398605731314456
122 -0.317775339595701
123 -0.224379379342641
124 -0.145745178907
125 -0.0522209667983236


==> Graphs/G3P2.txt <==
1 -0.999909204262595
2 -0.994257404225193
3 -1.00851780074917
4 -0.994588104278222
5 -0.996033003626104
6 -1.01869571754491
7 -1.01549598937376
8 -1.00493221119416
9 -0.993879740936851
10 -0.98299757925138
11 -0.981000771213774
12 -0.971407673335839
13 -0.987653995463003
14 -0.992588346291376
15 -1.01446458713621
16 -1.01411073443639
17 -1.00212699915464
18 -1.00823823063191
19 -0.986308033198381
20 -0.99889765811798
21 -0.996536770760345
22 -0.991769373898839
23 -0.981520753480879
24 -0.958651367178181
25 -0.958029488947307
26 -0.948332414877648
27 -0.944452792589061
28 -0.923768561664809
29 -0.899923109953691
30 -0.875922629012338
31 -0.856106855443221
32 -0.858825144327675
33 -0.848756785385566
34 -0.826583223584997
35 -0.804672616995111
36 -0.805977587171934
37 -0.789920398323614
38 -0.76173861319969
39 -0.726066131224146
40 -0.684090071210848
41 -0.653229519673844
42 -0.595468666074535
43 -0.554671436761277
44 -0.509082062988536
45 -0.441511068985421
46 -0.382993798431065
47 -0.303897955405869
48 -0.220431056221129
49 -0.138609229765866
50 -0.0602025808440772
51 0.0481974271645934
52 0.133531983220893
53 0.225864456109345
54 0.329785883604962
55 0.406148243132178
56 0.486359101615086
57 0.568153928531827
58 0.648265436639383
59 0.712832981873359
60 0.747987866853755
61 0.78132913434535
62 0.843602591248382
63 0.852050866872685
64 0.889160939236906
65 0.885786108795152
66 0.904844273442335
67 0.89549073949424
68 0.906572118857059
69 0.919115344326267
70 0.919375792577443
71 0.908143387910458
72 0.899575375072453
73 0.908262016604103
74 0.908788427063303
75 0.938340225446335
76 0.970017773076815
77 0.942286220160872
78 0.932739022064763
79 0.944759851235285
80 0.963647524201876
81 0.983636949967922
82 1.00627281921868
83 1.01006159719017
84 0.999980442053713
85 0.995142392081289
86 1.02254898332709
87 1.00105059724561
88 1.00956519481433
89 0.987154432370879
90 0.980639192607371
91 1.01957286027264
92 1.03940634322539
93 1.00766154183124
94 1.01120259761649
95 1.03392590250896
96 1.02281650043175
97 1.03560529953411
98 1.02803033264222
99 1.02688641583274
100 1.03934225662297
101 1.03552142282715
102 1.01951828190972
103 1.00139345462634
104 0.975749828582517
105 0.959738307577779
106 0.979381629254929
107 0.969371558308982
108 0.940990608635825
109 0.902883364886523
110 0.904798889920274
111 0.886848186621609
112 0.837478675754778
113 0.796866390102816
114 0.757478381103508
115 0.744088962782697
116 0.681560934154499
117 0.647263266654776
118 0.623448379765108
119 0.556075049054894
120 0.473680382525897
121 0.398605731314456
122 0.317775339595701
123 0.224379379342641
124 0.145745178907
125 0.0522209667983236
126 -0.013536176808273
127 -0.10962249820481
128 -0.19280714911949
129 -0.269568181575739
130 -0.361505747314237
131 -0.45112113215059
132 -0.491764400065029
133 -0.531514096811418
134 -0.608394080492657
135 -0.663761496889381
136 -0.707568147727191
137 -0.76290471032994
138 -0.79953433903623
139 -0.833404926981459
140 -0.870947332361121
141 -0.881196766076227
142 -0.875354813248951
143 -0.890970898031064
144 -0.898420464201613
145 -0.910906820947997
146 -0.910613087306391
147 -0.932019749555739
148 -0.937857586929951
149 -0.921411803269371
150 -0.933795354185523
151 -0.95007486629003
152 -0.944170598586249
153 -0.966395073467688
154 -0.968794871487658
155 -0.983563749363872
156 -0.991379106434873
157 -0.996188797589665
158 -1.01146535050465
159 -0.989621770270125
160 -0.993109233686555
161 -0.991283388868361
162 -0.970646979196794
163 -0.990885384230706
164 -0.998986426528463
165 -1.01814854730493
166 -1.02281641757759
167 -1.00793854040961
168 -1.00684165427129
169 -1.00738519009206
170 -1.01787814849976
171 -1.0239025636288
172 -1.0076184723463
173 -1.00119373901085
174 -0.990892788068849
175 -1.00499858056805
176 -0.988475697952932
177 -0.967546621616837
178 -0.949514237241978
179 -0.952677639114944
180 -0.957661678823834
181 -0.967763397082086
182 -0.980660269914738
183 -0.969561423427844
184 -0.97679977449728
185 -0.989568828718072
186 -0.974171626816015
187 -0.977646243389203
188 -1.02448142004087
189 -1.04361774982428
190 -1.04240727225393
191 -1.04690757412828
192 -1.06728712426834
193 -1.08280336113321
194 -1.06407050447017
195 -1.06750095883543
196 -1.07320681638357
197 -1.08374210809902
198 -1.0902733084268
199 -1.06782317257485
200 -1.04052404269343
201 -1.05884618431179
202 -1.07110503059602
203 -1.04078227153536
204 -1.04761958560772
205 -1.05629099735273
206 -1.03704195195761
207 -1.01086554303318
208 -1.01602127437139
209 -0.990408481623783
210 -1.02803451601582
211 -1.02147598208571
212 -0.988938856777064
213 -1.01147506745497
214 -1.00563760326459
215 -0.9916252997773
216 -0.991422333192407
217 -1.01352798773682
218 -1.00281981022403
219 -1.02535201143317
220 -1.01494203127518
221 -1.03043781071511
222 -1.03018713012932
223 -1.01629244345356
224 -1.0092330711233
225 -1.02031149092759
226 -1.00577813608903
227 -0.988756414917381
228 -0.989723677889076
229 -1.00697745848183
230 -1.00974095604382
231 -1.01834939022304
232 -1.02425416467901
233 -1.00753314205086
234 -1.01187181291361
235 -1.04353233536909
236 -1.04311591161572
237 -1.04658629028802
238 -1.04187043910255
239 -1.03681811503603
240 -1.03863536061984
241 -1.01629497967964
242 -0.973462933832923
243 -0.983616640470857
244 -0.98091521655461
245 -0.982206407195475
246 -0.959721556311093
247 -0.94050964846137
248 -0.940790432886889
249 -0.94512829443775
250 -0.930410173624472
251 -0.906117122645989
252 -0.895932759049959
253 -0.880504272552193
254 -0.883731822817682
255 -0.866207145112153
256 -0.856856400527842
257 -0.789954291440996
258 -0.745152183301984
259 -0.681245817882971
260 -0.60854339378304
261 -0.514618277263333
262 -0.424406358878896
263 -0.322878422084405
264 -0.209698891983491
265 -0.128939236408797
266 -0.0102898378966169
267 0.0977008282734191
268 0.184485384983739
269 0.265076278771924
270 0.348369575486499
271 0.446045216409204
272 0.531940885030581
273 0.60064804092165
274 0.648963008311983
275 0.681726846110003
276 0.731284836266767
277 0.778778222567362
278 0.826373470461696
279 0.846622440187235
280 0.878369823792998
281 0.890905471806183
282 0.948674896335331
283 0.953408522006167
284 0.96597074346642
285 0.953001194590587
286 0.976490351566662
287 0.976468688157687
288 0.989789053343357
289 1.02485047133205
290 1.03552816981884
291 1.03023933740633
292 1.0282104768581
293 1.00835201242747
294 1.03684543424454
295 1.04424276456162
296 1.03743732974364
297 1.05855461759188
298 1.05459215043549
299 1.02949128996204
300 1.02307324124569
301 1.00115656280228
302 1.02036305236027
303 1.02687149017765
304 1.0171333612269
305 1.02107498460165
306 1.04460799047244
307 1.04754822529406
308 1.05094759643209
309 1.06684472144755
310 1.07079641981422
311 1.10902558460479
312 1.08953340071703
313 1.06085504022824
314 1.07855638016694
315 1.08714203176822
316 1.05062993126905
317 1.03883521388183
318 1.04718734376993
319 1.04360667948074
320 1.04458185967318
321 1.04470331533384
322 1.02540934501923
323 1.02983776575944
324 1.02441649464349
325 1.02148471442431
326 1.01243140422332
327 1.01801574794434
328 0.994092040795251
329 1.00817958186459
330 1.00554831446516
331 1.00668410565849
332 0.977825990426978
333 0.972804145350501
334 0.955127512044197
335 0.919609180145267
336 0.913883876020398
337 0.902610508433094
338 0.891999034137602
339 0.876206580889478
340 0.840598275522875
341 0.781307045357298
342 0.734980834529921
343 0.701016223509824
344 0.632677886282769
345 0.553311998026183
346 0.487120540587318
347 0.397351564842501
348 0.288072148437335
349 0.215079109188937
350 0.105616127678013
351 -0.0214349719600767
352 -0.0809737399601191
353 -0.15774131737185
354 -0.289173521083495
355 -0.360811572556204
356 -0.443098690867582
357 -0.517301018159463
358 -0.569936018031446
359 -0.612236441473754
360 -0.667800292369135
361 -0.712250788170079
362 -0.757330726336774
363 -0.809418327502917
364 -0.814149366539325
365 -0.827384559873662
366 -0.860964838560992
367 -0.894915941927873
368 -0.888433088479319
369 -0.892269534273785
370 -0.887072772823455
371 -0.899293769208821
372 -0.918081146325549
373 -0.917837908105664
374 -0.937645127437576
375 -0.930622326360112
376 -0.946104398053064
377 -0.949618956804318
378 -0.95168361117926
379 -0.951856923959641
380 -0.93473806381113
381 -0.927948294250043
382 -0.932310982502212
383 -0.974809857183626
384 -0.960210824905835
385 -0.986812696997556
386 -0.974076988826246
387 -0.988279137769335
388 -0.959202870181819
389 -0.965038809696945
390 -0.929765553134763
391 -0.948891414178633
392 -0.926156995439626
393 -0.95170816256401
394 -0.92558420547976
395 -0.935256951999956
396 -0.925641692149215
397 -0.941044544786225
398 -0.919639019829299
399 -0.909483486992891
400 -0.926218408938547
401 -0.933266763507306
402 -0.929267613030748
403 -0.930243812515012
404 -0.91926741780377
405 -0.919397836495258
406 -0.918572790093752
407 -0.899804183657745
408 -0.906531000081749
409 -0.922203249940362
410 -0.954537743729062
411 -0.947424220654422
412 -0.972390497560908
413 -0.971680684187108
414 -0.960651383503278
415 -0.954660118235535
416 -0.949113209980146
417 -0.950535222357586
418 -0.927517493680131
419 -0.899537550300055
420 -0.910658353332976
421 -0.897644732910065
422 -0.882024418955761
423 -0.896030634964307
424 -0.896321181481686
425 -0.895987625062672
426 -0.857427861023948
427 -0.829232677291557
428 -0.813733039671404
429 -0.764086440070635
430 -0.727884640798753
431 -0.687319626872176
432 -0.644249213707476
433 -0.604516419383579
434 -0.53867338616352
435 -0.462866015582568
436 -0.395152858390751
437 -0.319175485088393
438 -0.212012845567287
439 -0.140828514630672
440 -0.0680633917855132
441 0.00412406760336457
442 0.103424815724091
443 0.221695321234267
444 0.295898988464417
445 0.376696096126976
446 0.449193323371917
447 0.531775264157694
448 0.611622237985724
449 0.65530746969805
450 0.685699542963459
451 0.75985925165302
452 0.789555242978125
453 0.814569265207195
454 0.841160925129382
455 0.875751955957844
456 0.895714297927247
457 0.933589844161775
458 0.966252885508865
459 0.957917659003225
460 0.972183957054506
461 0.99683922280054
462 0.992208698105353
463 0.984509668284306
464 0.96961318797935
465 0.987479373304743
466 1.00545171445552
467 1.01767726287167
468 1.01078884040074
469 1.03511535410383
470 1.0224387382981
471 1.01254545138623
472 0.975235742962308
473 0.979673616893984
474 0.987727259625427
475 0.997090200211916
476 0.990472746179568
477 0.995728966328859
478 1.02190816521305
479 1.01458280466385
480 1.04391005070501
481 1.04187141605089
482 1.04457558308511
483 1.02725266308034
484 0.997117485316884
485 0.992821039875977
486 0.987099791452469
487 0.999528775904217
488 0.998509378748777
489 0.984769766226416
490 0.987157586939646
491 0.981603712996088
492 0.958313961353737
493 0.950282450407555
494 0.965662695624554
495 0.999648855339915
496 0.988910068859005
497 1.00943447209059
498 1.01795952558404
499 1.01656398785308
500 1.0054499026727
501 0.999987711650796


==> Graphs/G3P3.txt <==

267 -0.0977008282734191
268 -0.184485384983739
269 -0.265076278771924
270 -0.348369575486499
271 -0.446045216409204
272 -0.531940885030581
273 -0.60064804092165
274 -0.648963008311983
275 -0.681726846110003
276 -0.731284836266767
277 -0.778778222567362
278 -0.826373470461696
279 -0.846622440187235
280 -0.878369823792998
281 -0.890905471806183
282 -0.948674896335331
283 -0.953408522006167
284 -0.96597074346642
285 -0.953001194590587
286 -0.976490351566662
287 -0.976468688157687
288 -0.989789053343357
289 -1.02485047133205
290 -1.03552816981884
291 -1.03023933740633
292 -1.0282104768581
293 -1.00835201242747
294 -1.03684543424454
295 -1.04424276456162
296 -1.03743732974364
297 -1.05855461759188
298 -1.05459215043549
299 -1.02949128996204
300 -1.02307324124569
301 -1.00115656280228
302 -1.02036305236027
303 -1.02687149017765
304 -1.0171333612269
305 -1.02107498460165
306 -1.04460799047244
307 -1.04754822529406
308 -1.05094759643209
309 -1.06684472144755
310 -1.07079641981422
311 -1.10902558460479
312 -1.08953340071703
313 -1.06085504022824
314 -1.07855638016694
315 -1.08714203176822
316 -1.05062993126905
317 -1.03883521388183
318 -1.04718734376993
319 -1.04360667948074
320 -1.04458185967318
321 -1.04470331533384
322 -1.02540934501923
323 -1.02983776575944
324 -1.02441649464349
325 -1.02148471442431
326 -1.01243140422332
327 -1.01801574794434
328 -0.994092040795251
329 -1.00817958186459
330 -1.00554831446516
331 -1.00668410565849
332 -0.977825990426978
333 -0.972804145350501
334 -0.955127512044197
335 -0.919609180145267
336 -0.913883876020398
337 -0.902610508433094
338 -0.891999034137602
339 -0.876206580889478
340 -0.840598275522875
341 -0.781307045357298
342 -0.734980834529921
343 -0.701016223509824
344 -0.632677886282769
345 -0.553311998026183
346 -0.487120540587318
347 -0.397351564842501
348 -0.288072148437335
349 -0.215079109188937
350 -0.105616127678013


==> Graphs/P2G1.txt <==
1 -0.999998336943945
2 -1.01301815123435
3 -1.00349409983621
4 -1.00700836253068
5 -1.00025882264231
6 -1.01854189565572
7 -1.02172487542579
8 -1.00723469199812
9 -1.01338969518457
10 -1.02155187961846
11 -1.03668134165833
12 -1.05414350985314
13 -1.04382209179118
14 -1.06657925809938
15 -1.05450734329512
16 -1.06787017966414
17 -1.05282677213788
18 -1.04038412659499
19 -1.0427846081014
20 -1.06968607960444
21 -1.04718819233805
22 -1.05601771102655
23 -1.04072031281923
24 -1.0597125885255
25 -1.04485269482557
26 -1.04232305369578
27 -1.01485669799333
28 -1.01655040672786
29 -1.0173356265061
30 -0.996748296259722
31 -1.00635714909485
32 -1.02030079710347
33 -1.02079381941646
34 -1.01990823565392
35 -1.0317443701045
36 -1.02651933677213
37 -1.04604957567892
38 -1.03805196022176
39 -1.03003125573885
40 -1.05789570878754
41 -1.05448267361927
42 -1.04793109400711
43 -1.06832802626641
44 -1.08048480523702
45 -1.06214099702163
46 -1.04625112743067
47 -1.0490195370614
48 -1.02745767660466
49 -1.03988966424338
50 -1.03544924620958
51 -1.02358116410068
52 -1.03320371482785
53 -1.03931117052191
54 -1.03575684142882
55 -1.02768374719143
56 -1.02798343157979
57 -1.04509473933053
58 -1.05219609872952
59 -1.03523951515572
60 -1.02766321470121
61 -1.01808390248008
62 -1.01765495475227
63 -1.01551136230761
64 -0.99715078086292
65 -1.00239689585206
66 -1.01036909162489
67 -1.00374777842194
68 -0.969593583983561
69 -0.982446014510069
70 -0.99020070549838
71 -1.00811961867466
72 -0.993216453461849
73 -0.989315184586714
74 -0.976327450630343
75 -0.983959359791582
76 -0.993640242596247
77 -1.0
78 -0.975964436797734
79 -0.964920644469855
80 -0.95493729868357
81 -0.954239354590918
82 -0.923696946362492
83 -0.89852144338944
84 -0.873749043519347
85 -0.853318520634024
86 -0.82268333481342
87 -0.785268676988835
88 -0.748236708898082
89 -0.704935561676332
90 -0.652195975952541
91 -0.603477858995767
92 -0.565033333378805
93 -0.495521044142148
94 -0.433443998355313
95 -0.385956378656618
96 -0.320906570723045
97 -0.270091386215578
98 -0.222687156602839
99 -0.131735453247908
100 -0.0608436107802904
101 -0.00144989429595881
102 0.0974156248904734
103 0.166460982723746
104 0.247431716232646
105 0.297544559639579
106 0.368350617704561
107 0.44620268438735
108 0.476750203996608
109 0.54575771107959
110 0.588375487805
111 0.627151612134545
112 0.660744273272886
113 0.715963936787168
114 0.746203825220087
115 0.801196245714007
116 0.819789230750931
117 0.846432338644145
118 0.865353005007094
119 0.89625248041123
120 0.915200133115426
121 0.935077936036407
122 0.919574334540554
123 0.921076573411037
124 0.921694643713761
125 0.930820853462913
126 0.920328915546487
127 0.925345248739732
128 0.911367752454695
129 0.904901117146827
130 0.929891509495622
131 0.95070981916463
132 0.966123465382337
133 0.958340896104179
134 0.943132645276147
135 0.935771515127347
136 0.91797198153515
137 0.920462112022721
138 0.931701652318034
139 0.927849011091281
140 0.914871501369224
141 0.901188180018452
142 0.904887263054792
143 0.890804632102999
144 0.898657387748129
145 0.876034012291242
146 0.890038193695509
147 0.891297389332871
148 0.904435367723488
149 0.914015230957657
150 0.913123953206094
151 0.930495445722598
152 0.930255493163441
153 0.92183463275912
154 0.91803905096765
155 0.923731945971274
156 0.911843263905732
157 0.927157178345675
158 0.903219342619003
159 0.905540928935824
160 0.904073527936356
161 0.882643670770915
162 0.86779734003991
163 0.859384719728035
164 0.868458087374626
165 0.890519586153117
166 0.881870778363674
167 0.902736248586944
168 0.91340670488211
169 0.91804511072143
170 0.918171776375377
171 0.917080207017137
172 0.916890080040967
173 0.920526809727959
174 0.915198529734038
175 0.940833175203555
176 0.957782207211024
177 0.946900102548766
178 0.974673388026206
179 0.973629051916508
180 0.960840185266841
181 0.946069050091065
182 0.933395250357485
183 0.912209476663945
184 0.919158447629825
185 0.924765827412702
186 0.9247192504444
187 0.938618475442454
188 0.957661018760391
189 0.963217684617059
190 0.946631765347254
191 0.956924831073924
192 0.940382657854595
193 0.941799063203455
194 0.928768672582052
195 0.943849628344416
196 0.921797381052702
197 0.939041064713429
198 0.948502457668835
199 0.946438447324459
200 0.929768557627229
201 0.915293634054168
202 0.924210310516583
203 0.934468774622328
204 0.936034083329465
205 0.921977679687018
206 0.952806276362426
207 0.950293960741593
208 0.952254594505281
209 0.919843709236779
210 0.909404487224467
211 0.898893369461874
212 0.887150851195653
213 0.892140779536153
214 0.926128271079864
215 0.929661845788099
216 0.920240136588548
217 0.902787611239312
218 0.904440067565461
219 0.894808474492088
220 0.889989080856443
221 0.879020822601833
222 0.874802393936837
223 0.879427082433673
224 0.876192652421446
225 0.877748227272077
226 0.868317364831869
227 0.904948136394656
228 0.924300323028287
229 0.94342787908212
230 0.942835267926151
231 0.943576700726772
232 0.9590227280058
233 0.963521003524502
234 0.969221736333098
235 0.964086496270495
236 0.939131825449922
237 0.950645432116133
238 0.945614131386222
239 0.954533726589961
240 0.931167461017207
241 0.930613551331674
242 0.947825255424768
243 0.939173140631763
244 0.963518258821076
245 0.969852400115243
246 0.999001004049487
247 0.985935883670773
248 1.00940023642893
249 1.04457249431867
250 1.02675854875354
251 1.02979370737931
252 1.01538737476779
253 1.00366058397277
254 1.02656046525754
255 1.03128593751225
256 1.04017420587735
257 1.03845336756194
258 1.04055640383226
259 1.0455318128142
260 1.06257832377151
261 1.06062302182181
262 1.07101767370231
263 1.06992116571718
264 1.06166531885892
265 1.06897099825911
266 1.05925103361548
267 1.04229964196107
268 1.05199420219077
269 1.03947442779395
270 1.03688367836734
271 1.04272508985687
272 1.04434919836697
273 1.04968076372674
274 1.0480613201708
275 1.05252678211879
276 1.03293779518769
277 1.03184310727714
278 1.04040881224903
279 1.04510514538198
280 1.04124515665025
281 1.02605052478418
282 1.01326313604418
283 1.00012653424733
284 0.984898215426493
285 0.977368813486628
286 0.978913121212742
287 0.981967358695608
288 0.990111185008439
289 0.990288722362037
290 1.00941798168115
291 1.02451446538925
292 1.03149536094343
293 1.00803544412218
294 1.02094918228721
295 1.01744300097457
296 1.01309435697002
297 0.994421819581847
298 0.997252193486785
299 1.0018649664705
300 1.01235810189455
301 1.00709977512913
302 1.03595993961907
303 1.01948144488195
304 1.01386084796103
305 1.04233532594122
306 1.03374326188594
307 1.0142816372464
308 1.00523972666507
309 0.994914289066454
310 1.01298640868758
311 1.01506669879012
312 1.02250778347915
313 1.01444107826116
314 0.992278877727711
315 0.97922849936475
316 0.988000672634048
317 1.00213606490972
318 1.00322773958479
319 1.00159295690802
320 1.00864946135434
321 1.01500598673756
322 1.02999339327399
323 1.04302443595864
324 1.03977103057746
325 1.0369371693267
326 1.05984707932582
327 1.05465942189005
328 1.05245831570107
329 1.06275793252005
330 1.0524067775957
331 1.04187527561665
332 1.02973246612766
333 1.0014346846701
334 0.998297582756559
335 1.00955436551437
336 1.00890035625015
337 1.00078005943442
338 1.00087753912293
339 1.0178924031098
340 1.01053919284824
341 0.98921582161231
342 1.00140188580959
343 1.00456886085114
344 1.00945801078984
345 0.994677742114225
346 0.995054980789328
347 0.990984356074894
348 1.01773735736898
349 1.01178159796671
350 0.995926802424196
351 1.01645742213893
352 1.03838086942745
353 1.04867688120582
354 1.0504959137888
355 1.04460222457377
356 1.04353902708699
357 1.04352478588178
358 1.03159647183231
359 1.04418481444651
360 1.03650157495504
361 1.03670684637823
362 1.02895378463371
363 1.02536334576618
364 1.03336393064495
365 1.02021002178487
366 1.01735736266896
367 0.99798830295809
368 1.01944502110976
369 1.01034402000311
370 1.00550427257015
371 1.0
372 0.989324008603517
373 0.976729560676481
374 0.984458836278638
375 0.979744584488144
376 0.954957363545521
377 0.958675215196402
378 0.964180790133622
379 0.982097435931988
380 0.979837809727105
381 0.972511491676519
382 0.950874842488964
383 0.946253182702566
384 0.930647258297646
385 0.941975938383137
386 0.963246897708731
387 0.980037314203661
388 0.977654457400859
389 0.973123760459645
390 1.00080243906992
391 0.984271467236125
392 0.987575014056983
393 0.988236437797064
394 0.984818247572053
395 1.00258084264097
396 0.975911559010726
397 0.980369664651966
398 0.991671115428647
399 0.981037555059471
400 0.982762714274727
401 0.936994415184523
402 0.953838134355984
403 0.949459302048685
404 0.937895988161943
405 0.938101203665118
406 0.945803795994608
407 0.933399987269603
408 0.927394938173795
409 0.905562123348092
410 0.919685156112552
411 0.921097298529173
412 0.889122524164722
413 0.888147496492794
414 0.91406042811505
415 0.919387896750263
416 0.921303904106505
417 0.911674547195225
418 0.905439516097582
419 0.902830301811208
420 0.912055945466984
421 0.921872136847436
422 0.922148087894355
423 0.934642579791972
424 0.949462064917869
425 0.962622767217038
426 0.960374967560798
427 0.983867184420951
428 1.00492156237682
429 1.01447399453315
430 0.999136409762313
431 0.986644036206375
432 0.971454939066716
433 1.00174530862487
434 1.01950474363166
435 1.00332584048483
436 0.983732328543557
437 1.00452654461278
438 0.991749003219845
439 1.01148159016833
440 1.01799020299038
441 1.02537127584499
442 1.0086507052782
443 0.988889978661756
444 1.00875099371897
445 1.01627350976646
446 1.01486141032521
447 1.02282543565359
448 1.02429446809887
449 1.03174191775996
450 1.02280015311417
451 0.992838109063123
452 0.998750980403914
453 0.989202117915404
454 0.997165152873121
455 0.997494752591819
456 0.994015588309631
457 1.0010207702342
458 1.00036108823366
459 0.992809928215125
460 0.980697383366473
461 0.995094439027969
462 0.996043304036308
463 0.99578510125627
464 1.01244042464243
465 1.0027553200536
466 0.985929288585666
467 0.988999221238135
468 1.00183230032535
469 0.999457575827252
470 1.0199432917557
471 1.01111186188408
472 0.992845547741119
473 0.983558337314805
474 0.964528220068553
475 0.949250146642531
476 0.952896130619529
477 0.975243165200416
478 0.972560478597667
479 0.984717007768904
480 0.98631093710166
481 0.991963040590868
482 0.996922858426995
483 0.982139815057396
484 0.967753799166
485 0.978450939434526
486 0.996629162455078
487 0.997966744250342
488 0.994465791956951
489 0.988479387824154
490 1.00439865221747
491 1.01493056658314
492 1.01829455454446
493 1.02335841140627
494 1.01421922336934
495 0.997751486545429
496 0.977605244704251
497 0.992135105382369
498 0.998070005951895
499 1.01290238642613
500 1.0177294740721
501 1


==> Graphs/P2G2.txt <==
77 -1.0
78 -1.01034402000311
79 -1.01944502110976
80 -0.99798830295809
81 -1.01735736266896
82 -1.02021002178487
83 -1.03336393064495
84 -1.02536334576618
85 -1.02895378463371
86 -1.03670684637823
87 -1.03650157495504
88 -1.04418481444651
89 -1.03159647183231
90 -1.04352478588178
91 -1.04353902708699
92 -1.04460222457377
93 -1.0504959137888
94 -1.04867688120582
95 -1.03838086942745
96 -1.01645742213893
97 -0.995926802424196
98 -1.01178159796671
99 -1.01773735736898
100 -0.990984356074894
101 -0.995054980789328
102 -0.994677742114225
103 -1.00945801078984
104 -1.00456886085114
105 -1.00140188580959
106 -0.98921582161231
107 -1.01053919284824
108 -1.0178924031098
109 -1.00087753912293
110 -1.00078005943442
111 -1.00890035625015
112 -1.00955436551437
113 -0.998297582756559
114 -1.0014346846701
115 -1.02973246612766
116 -1.04187527561665
117 -1.0524067775957
118 -1.06275793252005
119 -1.05245831570107
120 -1.05465942189005
121 -1.05984707932582
122 -1.0369371693267
123 -1.03977103057746
124 -1.04302443595864
125 -1.02999339327399
126 -1.01500598673756
127 -1.00864946135434
128 -1.00159295690802
129 -1.00322773958479
130 -1.00213606490972
131 -0.988000672634048
132 -0.97922849936475
133 -0.992278877727711
134 -1.01444107826116
135 -1.02250778347915
136 -1.01506669879012
137 -1.01298640868758
138 -0.994914289066454
139 -1.00523972666507
140 -1.0142816372464
141 -1.03374326188594
142 -1.04233532594122
143 -1.01386084796103
144 -1.01948144488195
145 -1.03595993961907
146 -1.00709977512913
147 -1.01235810189455
148 -1.0018649664705
149 -0.997252193486785
150 -0.994421819581847
151 -1.01309435697002
152 -1.01744300097457
153 -1.02094918228721
154 -1.00803544412218
155 -1.03149536094343
156 -1.02451446538925
157 -1.00941798168115
158 -0.990288722362037
159 -0.990111185008439
160 -0.981967358695608
161 -0.978913121212742
162 -0.977368813486628
163 -0.984898215426493
164 -1.00012653424733
165 -1.01326313604418
166 -1.02605052478418
167 -1.04124515665025
168 -1.04510514538198
169 -1.04040881224903
170 -1.03184310727714
171 -1.03293779518769
172 -1.05252678211879
173 -1.0480613201708
174 -1.04968076372674
175 -1.04434919836697
176 -1.04272508985687
177 -1.03688367836734
178 -1.03947442779395
179 -1.05199420219077
180 -1.04229964196107
181 -1.05925103361548
182 -1.06897099825911
183 -1.06166531885892
184 -1.06992116571718
185 -1.07101767370231
186 -1.06062302182181
187 -1.06257832377151
188 -1.0455318128142
189 -1.04055640383226
190 -1.03845336756194
191 -1.04017420587735
192 -1.03128593751225
193 -1.02656046525754
194 -1.00366058397277
195 -1.01538737476779
196 -1.02979370737931
197 -1.02675854875354
198 -1.04457249431867
199 -1.00940023642893
200 -0.985935883670773
201 -0.999001004049487
202 -0.969852400115243
203 -0.963518258821076
204 -0.939173140631763
205 -0.947825255424768
206 -0.930613551331674
207 -0.931167461017207
208 -0.954533726589961
209 -0.945614131386222
210 -0.950645432116133
211 -0.939131825449922
212 -0.964086496270495
213 -0.969221736333098
214 -0.963521003524502
215 -0.9590227280058
216 -0.943576700726772
217 -0.942835267926151
218 -0.94342787908212
219 -0.924300323028287
220 -0.904948136394656
221 -0.868317364831869
222 -0.877748227272077
223 -0.876192652421446
224 -0.879427082433673
225 -0.874802393936837
226 -0.879020822601833
227 -0.889989080856443
228 -0.894808474492088
229 -0.904440067565461
230 -0.902787611239312
231 -0.920240136588548
232 -0.929661845788099
233 -0.926128271079864
234 -0.892140779536153
235 -0.887150851195653
236 -0.898893369461874
237 -0.909404487224467
238 -0.919843709236779
239 -0.952254594505281
240 -0.950293960741593
241 -0.952806276362426
242 -0.921977679687018
243 -0.936034083329465
244 -0.934468774622328
245 -0.924210310516583
246 -0.915293634054168
247 -0.929768557627229
248 -0.946438447324459
249 -0.948502457668835
250 -0.939041064713429
251 -0.921797381052702
252 -0.943849628344416
253 -0.928768672582052
254 -0.941799063203455
255 -0.940382657854595
256 -0.956924831073924
257 -0.946631765347254
258 -0.963217684617059
259 -0.957661018760391
260 -0.938618475442454
261 -0.9247192504444
262 -0.924765827412702
263 -0.919158447629825
264 -0.912209476663945
265 -0.933395250357485
266 -0.946069050091065
267 -0.960840185266841
268 -0.973629051916508
269 -0.974673388026206
270 -0.946900102548766
271 -0.957782207211024
272 -0.940833175203555
273 -0.915198529734038
274 -0.920526809727959
275 -0.916890080040967
276 -0.917080207017137
277 -0.918171776375377
278 -0.91804511072143
279 -0.91340670488211
280 -0.902736248586944
281 -0.881870778363674
282 -0.890519586153117
283 -0.868458087374626
284 -0.859384719728035
285 -0.86779734003991
286 -0.882643670770915
287 -0.904073527936356
288 -0.905540928935824
289 -0.903219342619003
290 -0.927157178345675
291 -0.911843263905732
292 -0.923731945971274
293 -0.91803905096765
294 -0.92183463275912
295 -0.930255493163441
296 -0.930495445722598
297 -0.913123953206094
298 -0.914015230957657
299 -0.904435367723488
300 -0.891297389332871
301 -0.890038193695509
302 -0.876034012291242
303 -0.898657387748129
304 -0.890804632102999
305 -0.904887263054792
306 -0.901188180018452
307 -0.914871501369224
308 -0.927849011091281
309 -0.931701652318034
310 -0.920462112022721
311 -0.91797198153515
312 -0.935771515127347
313 -0.943132645276147
314 -0.958340896104179
315 -0.966123465382337
316 -0.95070981916463
317 -0.929891509495622
318 -0.904901117146827
319 -0.911367752454695
320 -0.925345248739732
321 -0.920328915546487
322 -0.930820853462913
323 -0.921694643713761
324 -0.921076573411037
325 -0.919574334540554
326 -0.935077936036407
327 -0.915200133115426
328 -0.89625248041123
329 -0.865353005007094
330 -0.846432338644145
331 -0.819789230750931
332 -0.801196245714007
333 -0.746203825220087
334 -0.715963936787168
335 -0.660744273272886
336 -0.627151612134545
337 -0.588375487805
338 -0.54575771107959
339 -0.476750203996608
340 -0.44620268438735
341 -0.368350617704561
342 -0.297544559639579
343 -0.247431716232646
344 -0.166460982723746
345 -0.0974156248904734
346 0.00144989429595881
347 0.0608436107802904
348 0.131735453247908
349 0.222687156602839
350 0.270091386215578
351 0.320906570723045
352 0.385956378656618
353 0.433443998355313
354 0.495521044142148
355 0.565033333378805
356 0.603477858995767
357 0.652195975952541
358 0.704935561676332
359 0.748236708898082
360 0.785268676988835
361 0.82268333481342
362 0.853318520634024
363 0.873749043519347
364 0.89852144338944
365 0.923696946362492
366 0.954239354590918
367 0.95493729868357
368 0.964920644469855
369 0.975964436797734
370 1.0


==> Graphs/P5G1.txt <==
1 -0.999999999999813
2 -1.02937742115068
3 -1.00660383449472
4 -1.01357361260951
5 -1.0169537022191
6 -1.01370404721426
7 -1.01999275955867
8 -1.02402234100166
9 -0.995253529019629
10 -0.992503868923415
11 -0.979698507364041
12 -0.983282935020533
13 -0.997236718166175
14 -1.01487107773669
15 -1.0056858049472
16 -1.01208160048351
17 -1.01247291221099
18 -1.00950177502157
19 -1.02066174333132
20 -1.01792614472227
21 -1.03062316774034
22 -1.01757233732646
23 -1.04746788852483
24 -1.04615937971712
25 -1.05315432540136
26 -1.05239405975944
27 -1.03993954368406
28 -1.05336772348909
29 -1.05068205812842
30 -1.05394012932897
31 -1.04465838529006
32 -1.02631822158598
33 -1.00774090675481
34 -1.00019532271136
35 -1.01017778417046
36 -1.01109467374254
37 -1.01052944537147
38 -1.00067760362412
39 -0.999514631440954
40 -1.01135657283733
41 -0.998934619355683
42 -0.99602813069268
43 -0.98498067160376
44 -1.0039608732986
45 -1.00940726309104
46 -1.00593376918604
47 -0.993948867065066
48 -1.00461199031312
49 -1.00293529341076
50 -1.00869933788965
51 -0.987750395562701
52 -0.958120177006064
53 -0.986565432180847
54 -0.986001559708724
55 -0.962592525568506
56 -0.972318973173272
57 -0.977198507913659
58 -0.954828896967348
59 -0.944501403478749
60 -0.94921020560926
61 -0.933592783067355
62 -0.911979903922714
63 -0.90007147585582
64 -0.916678121077787
65 -0.91368597244441
66 -0.897715721005949
67 -0.908144609728788
68 -0.911104380806069
69 -0.899953374365086
70 -0.883813626295116
71 -0.883936849468167
72 -0.901768476290023
73 -0.896910713668644
74 -0.928377742030812
75 -0.916738932684523
76 -0.907296231868906
77 -0.923889259893384
78 -0.913751391243464
79 -0.918682670579797
80 -0.938984885087981
81 -0.932379116717999
82 -0.938926256353381
83 -0.966195823570679
84 -0.978985577935984
85 -0.956344449096148
86 -0.945347368814164
87 -0.970959353860743
88 -0.955189419012815
89 -0.960830464142606
90 -0.97597399799868
91 -0.966775061895865
92 -0.973602713768488
93 -0.937596687232064
94 -0.946600117562625
95 -0.962350251300542
96 -0.948302949321319
97 -0.964888191411272
98 -0.964155378408239
99 -0.976742103895297
100 -0.994416132999171
101 -1.01070826828398
102 -1.01526678400991
103 -1.01409107944043
104 -1.01258758068015
105 -0.999344873996073
106 -1.02066413874245
107 -1.01366733790781
108 -1.00437097727118
109 -1.00249307656434
110 -1.00995834101172
111 -1.03600940100992
112 -1.02958373684193
113 -1.05055791778628
114 -1.02373226000949
115 -1.00813191389401
116 -0.998759732832842
117 -0.979759358489219
118 -0.966541882745449
119 -0.956590286445879
120 -0.956555491771418
121 -0.956782267631624
122 -0.935008712618674
123 -0.937467663945954
124 -0.928103803305565
125 -0.925013515655787
126 -0.931211933654271
127 -0.940489780752474
128 -0.940476688076685
129 -0.954396817152154
130 -0.945328985751401
131 -0.947317177767985
132 -0.916480237014986
133 -0.91682447484223
134 -0.902286453052158
135 -0.886860328382446
136 -0.882927244150964
137 -0.858074513046306
138 -0.855807158320339
139 -0.843227607614147
140 -0.817993413762428
141 -0.775775903828924
142 -0.736621917747064
143 -0.689331084632243
144 -0.626360503667815
145 -0.546360128304217
146 -0.462505479437566
147 -0.36975019101856
148 -0.296826061172704
149 -0.186543423317048
150 -0.0813607499547954
151 0.0258233084268173
152 0.132619966868383
153 0.239913057177413
154 0.34110018455285
155 0.424544432485828
156 0.52578832201752
157 0.567970335588427
158 0.625149369041856
159 0.689135915280999
160 0.735911497955163
161 0.789541831773387
162 0.844801414171827
163 0.853549426737116
164 0.889500040697008
165 0.902757987956251
166 0.915624899160372
167 0.922345522157169
168 0.918985564380386
169 0.938879867536885
170 0.961967243887112
171 0.980791573390001
172 0.985326169652969
173 1.0143263323637
174 0.997560746083263
175 1.01646714551786
176 0.997388244693412
177 1.00314491048106
178 1.0024896288632
179 1.02265103407388
180 1.0248332660169
181 1.01893676451999
182 1.02955196395819
183 1.04037194248951
184 1.04315879899094
185 1.03186763978348
186 1.03964322902142
187 1.01637065332452
188 1.02832124263586
189 1.02688972643636
190 1.01678692772484
191 1.0165595217995
192 1.01766886779771
193 1.02592879577318
194 1.01116392827836
195 1.03850656055982
196 1.03135495778248
197 1.00392116730236
198 1.03035639562803
199 1.045748578953
200 1.04822527845989
201 1.07577096142489
202 1.06675129916689
203 1.07137432189803
204 1.06428880500877
205 1.10117273979171
206 1.08623144698631
207 1.08121192109829
208 1.06869214003618
209 1.08291135813551
210 1.04783748663639
211 1.04863813831091
212 1.05369291834524
213 1.05028942513994
214 1.03448814651592
215 1.01351853535945
216 1.02008849339127
217 1.00439498103274
218 1.0149817647096
219 1.00720032023225
220 0.999272991637077
221 0.983284155682263
222 0.984914025824976
223 1.00471324882339
224 0.992326992132645
225 0.990624738063607
226 1.00962933350547
227 1.02423073697391
228 1.02236464285203
229 1.02972976845924
230 1.01435491082099
231 1.04346025580374
232 1.04553425352888
233 1.05067610786797
234 1.06710233612326
235 1.06815624734567
236 1.05637962119488
237 1.04728607725425
238 1.05426820024566
239 1.03347048808836
240 1.03573448297353
241 1.03021636584244
242 1.03289893436425
243 1.05441740556089
244 1.03991219678108
245 1.02063198785361
246 1.0304432311366
247 1.04242835423746
248 1.01975586595383
249 1.04667877663001
250 1.042608291495
251 1.04789005111869
252 1.04060827202328
253 1.03986072293209
254 1.0350916973872
255 1.0336541547367
256 1.04315172971843
257 1.04807312815065
258 1.05505235575683
259 1.05153045635463
260 1.03873647591661
261 1.03336200614849
262 1.04126085613291
263 1.0537254068937
264 1.0517105197542
265 1.05736339022477
266 1.05943116566983
267 1.04994511477935
268 1.02572664067641
269 1.02422622508233
270 1.02519939082166
271 1.03845010028929
272 1.04056165284519
273 1.05188104911292
274 1.06241456065343
275 1.07023814466985
276 1.08395494828116
277 1.08070040505981
278 1.0684885686751
279 1.05367381071932
280 1.03873201734138
281 1.02695583976244
282 1.02876711524804
283 1.03593317066373
284 1.04808076314474
285 1.04231155779633
286 1.02435768949973
287 1.02680709440631
288 1.06096884491911
289 1.05425269906711
290 1.06286578117893
291 1.08124613173381
292 1.07198848740393
293 1.05644231032054
294 1.03957046960037
295 1.06913583678801
296 1.05332758693244
297 1.03479794797638
298 1.00593151347496
299 1.00669588670266
300 1.01413981795491
301 1.03077888518325
302 1.02997298320653
303 1.02436197520522
304 1.01068283777302
305 1.02783802971752
306 1.01389094140469
307 1.03927198963256
308 1.01370202468045
309 1.01988542751861
310 1.02682817123669
311 1.00780213059255
312 1.02016566037489
313 1.01973403201432
314 1.01200729746339
315 1.01454573114891
316 1.02210634675894
317 1.00995330611247
318 1.01446099084448
319 1.01214825710275
320 1.02514667689386
321 1.04385445002764
322 1.03672535700554
323 1.03377435841248
324 1.03229512812372
325 1.01609188979064
326 1.02437913736484
327 1.02688891188084
328 1.03894674503646
329 1.00610991205263
330 0.976672791522043
331 0.974204314506412
332 0.986117084792624
333 0.955740104256206
334 0.973830231123804
335 0.978358339786771
336 0.987826225662796
337 1.00614301135418
338 1.00884124491929
339 1.00992776873797
340 1.05451063780684
341 1.06832942716571
342 1.05729433254372
343 1.05259712227246
344 1.04137053977787
345 1.05534900493829
346 1.05962950926117
347 1.05464036705552
348 1.04839742235989
349 1.07119081714906
350 1.08125867200112
351 1.0542068550045
352 1.05205758670671
353 1.05214387305393
354 1.04389342033092
355 1.01355067844328
356 1.01597553305287
357 0.989170717640252
358 0.973408029810172
359 0.983734373472417
360 0.981988545245859
361 0.985858970049171
362 0.979318101517887
363 1.00616582815112
364 0.99323370655267
365 0.966925862189605
366 0.990076323548238
367 0.988095008991268
368 0.995543924200153
369 1.00008069417694
370 1.00591131553399
371 0.991448275639345
372 0.997881735574041
373 1.00377541108684
374 1.01757148797674
375 1.03042403800722
376 1.01771299938626
377 1.02719818615751
378 1.01448282632395
379 1.02102156899856
380 1.03166390628083
381 1.02378198538725
382 1.02394566683688
383 1.03479963771735
384 1.03531396113054
385 1.04244681654565
386 1.05036025261497
387 1.04568880909114
388 1.03464236923247
389 1.03478700704211
390 1.04002893506407
391 1.04630847492322
392 1.04162910616405
393 1.03565887507164
394 1.05325618810227
395 1.05302455140079
396 1.04480615432082
397 1.0234551584866
398 1.00606884082614
399 1.00995152468565
400 1.01314886817179
401 1.0195984856815
402 1.0171523031746
403 1.0029507583462
404 0.988460250988215
405 0.978824347419218
406 0.980758632594697
407 0.984696669719606
408 0.990008476042238
409 0.983957466172936
410 0.992623536215234
411 0.987385310513331
412 1.00795265007786
413 1.01854345827276
414 1.03113844093022
415 1.0351578894292
416 1.02092108681435
417 1.03121800880771
418 1.0369891449386
419 1.02812186389352
420 1.04764387974359
421 1.04749096379235
422 1.04665377602314
423 1.03697583336951
424 1.02375542505054
425 1.02776254825478
426 1.0491264736305
427 1.04777235166031
428 1.05668450072819
429 1.0451206604972
430 1.03673052405163
431 1.019210800608
432 1.02913158129319
433 1.00837912043043
434 0.997906633531335
435 0.9960348715471
436 0.999634799753654
437 0.984836482848492
438 0.973184891537858
439 0.97359782041415
440 0.981842473729117
441 0.996678997860451
442 0.976704318168894
443 1.00844162908356
444 0.989618854755053
445 0.976099757456111
446 0.995437894887371
447 0.998021745515429
448 0.989599822239644
449 0.99685507736851
450 0.981751985745174
451 0.972578363892396
452 0.987415566538462
453 1.01350316661396
454 1.03172299542102
455 1.01446133828847
456 1.00621346306817
457 0.996654841423214
458 0.992585878086073
459 0.982977648911226
460 0.970199161002251
461 0.969061340403437
462 0.947537094409314
463 0.96139026562037
464 0.960028798239337
465 0.938153383524065
466 0.980650696428541
467 0.980621168506237
468 0.97603339102647
469 0.966074240069675
470 0.970315907499231
471 0.957370719079719
472 0.950585614200357
473 0.93317150262528
474 0.943128904904796
475 0.925249356485039
476 0.943860791767905
477 0.928286769411898
478 0.940405111969655
479 0.954622347917217
480 0.930752298284799
481 0.923839172187279
482 0.920354539956219
483 0.924510939135312
484 0.946800298894047
485 0.970209459587388
486 0.978482621219492
487 0.963822852330576
488 0.978179299345268
489 0.984329703971505
490 0.968359778151731
491 0.957181454562319
492 0.966556045524002
493 0.964680510510344
494 0.958467269479408
495 0.95287656559
496 0.958568726460552
497 0.993961464538525
498 1.00871721251755
499 1.01449674686445
500 0.984688716552081
501 1


==> Graphs/P5G2.txt <==
115 -0.999634799753654
116 -0.9960348715471
117 -0.997906633531335
118 -1.00837912043043
119 -1.02913158129319
120 -1.019210800608
121 -1.03673052405163
122 -1.0451206604972
123 -1.05668450072819
124 -1.04777235166031
125 -1.0491264736305
126 -1.02776254825478
127 -1.02375542505054
128 -1.03697583336951
129 -1.04665377602314
130 -1.04749096379235
131 -1.04764387974359
132 -1.02812186389352
133 -1.0369891449386
134 -1.03121800880771
135 -1.02092108681435
136 -1.0351578894292
137 -1.03113844093022
138 -1.01854345827276
139 -1.00795265007786
140 -0.987385310513331
141 -0.992623536215234
142 -0.983957466172936
143 -0.990008476042238
144 -0.984696669719606
145 -0.980758632594697
146 -0.978824347419218
147 -0.988460250988215
148 -1.0029507583462
149 -1.0171523031746
150 -1.0195984856815
151 -1.01314886817179
152 -1.00995152468565
153 -1.00606884082614
154 -1.0234551584866
155 -1.04480615432082
156 -1.05302455140079
157 -1.05325618810227
158 -1.03565887507164
159 -1.04162910616405
160 -1.04630847492322
161 -1.04002893506407
162 -1.03478700704211
163 -1.03464236923247
164 -1.04568880909114
165 -1.05036025261497
166 -1.04244681654565
167 -1.03531396113054
168 -1.03479963771735
169 -1.02394566683688
170 -1.02378198538725
171 -1.03166390628083
172 -1.02102156899856
173 -1.01448282632395
174 -1.02719818615751
175 -1.01771299938626
176 -1.03042403800722
177 -1.01757148797674
178 -1.00377541108684
179 -0.997881735574041
180 -0.991448275639345
181 -1.00591131553399
182 -1.00008069417694
183 -0.995543924200153
184 -0.988095008991268
185 -0.990076323548238
186 -0.966925862189605
187 -0.99323370655267
188 -1.00616582815112
189 -0.979318101517887
190 -0.985858970049171
191 -0.981988545245859
192 -0.983734373472417
193 -0.973408029810172
194 -0.989170717640252
195 -1.01597553305287
196 -1.01355067844328
197 -1.04389342033092
198 -1.05214387305393
199 -1.05205758670671
200 -1.0542068550045
201 -1.08125867200112
202 -1.07119081714906
203 -1.04839742235989
204 -1.05464036705552
205 -1.05962950926117
206 -1.05534900493829
207 -1.04137053977787
208 -1.05259712227246
209 -1.05729433254372
210 -1.06832942716571
211 -1.05451063780684
212 -1.00992776873797
213 -1.00884124491929
214 -1.00614301135418
215 -0.987826225662796
216 -0.978358339786771
217 -0.973830231123804
218 -0.955740104256206
219 -0.986117084792624
220 -0.974204314506412
221 -0.976672791522043
222 -1.00610991205263
223 -1.03894674503646
224 -1.02688891188084
225 -1.02437913736484
226 -1.01609188979064
227 -1.03229512812372
228 -1.03377435841248
229 -1.03672535700554
230 -1.04385445002764
231 -1.02514667689386
232 -1.01214825710275
233 -1.01446099084448
234 -1.00995330611247
235 -1.02210634675894
236 -1.01454573114891
237 -1.01200729746339
238 -1.01973403201432
239 -1.02016566037489
240 -1.00780213059255
241 -1.02682817123669
242 -1.01988542751861
243 -1.01370202468045
244 -1.03927198963256
245 -1.01389094140469
246 -1.02783802971752
247 -1.01068283777302
248 -1.02436197520522
249 -1.02997298320653
250 -1.03077888518325
251 -1.01413981795491
252 -1.00669588670266
253 -1.00593151347496
254 -1.03479794797638
255 -1.05332758693244
256 -1.06913583678801
257 -1.03957046960037
258 -1.05644231032054
259 -1.07198848740393
260 -1.08124613173381
261 -1.06286578117893
262 -1.05425269906711
263 -1.06096884491911
264 -1.02680709440631
265 -1.02435768949973
266 -1.04231155779633
267 -1.04808076314474
268 -1.03593317066373
269 -1.02876711524804
270 -1.02695583976244
271 -1.03873201734138
272 -1.05367381071932
273 -1.0684885686751
274 -1.08070040505981
275 -1.08395494828116
276 -1.07023814466985
277 -1.06241456065343
278 -1.05188104911292
279 -1.04056165284519
280 -1.03845010028929
281 -1.02519939082166
282 -1.02422622508233
283 -1.02572664067641
284 -1.04994511477935
285 -1.05943116566983
286 -1.05736339022477
287 -1.0517105197542
288 -1.0537254068937
289 -1.04126085613291
290 -1.03336200614849
291 -1.03873647591661
292 -1.05153045635463
293 -1.05505235575683
294 -1.04807312815065
295 -1.04315172971843
296 -1.0336541547367
297 -1.0350916973872
298 -1.03986072293209
299 -1.04060827202328
300 -1.04789005111869
301 -1.042608291495
302 -1.04667877663001
303 -1.01975586595383
304 -1.04242835423746
305 -1.0304432311366
306 -1.02063198785361
307 -1.03991219678108
308 -1.05441740556089
309 -1.03289893436425
310 -1.03021636584244
311 -1.03573448297353
312 -1.03347048808836
313 -1.05426820024566
314 -1.04728607725425
315 -1.05637962119488
316 -1.06815624734567
317 -1.06710233612326
318 -1.05067610786797
319 -1.04553425352888
320 -1.04346025580374
321 -1.01435491082099
322 -1.02972976845924
323 -1.02236464285203
324 -1.02423073697391
325 -1.00962933350547
326 -0.990624738063607
327 -0.992326992132645
328 -1.00471324882339
329 -0.984914025824976
330 -0.983284155682263
331 -0.999272991637077
332 -1.00720032023225
333 -1.0149817647096
334 -1.00439498103274
335 -1.02008849339127
336 -1.01351853535945
337 -1.03448814651592
338 -1.05028942513994
339 -1.05369291834524
340 -1.04863813831091
341 -1.04783748663639
342 -1.08291135813551
343 -1.06869214003618
344 -1.08121192109829
345 -1.08623144698631
346 -1.10117273979171
347 -1.06428880500877
348 -1.07137432189803
349 -1.06675129916689
350 -1.07577096142489
351 -1.04822527845989
352 -1.045748578953
353 -1.03035639562803
354 -1.00392116730236
355 -1.03135495778248
356 -1.03850656055982
357 -1.01116392827836
358 -1.02592879577318
359 -1.01766886779771
360 -1.0165595217995
361 -1.01678692772484
362 -1.02688972643636
363 -1.02832124263586
364 -1.01637065332452
365 -1.03964322902142
366 -1.03186763978348
367 -1.04315879899094
368 -1.04037194248951
369 -1.02955196395819
370 -1.01893676451999
371 -1.0248332660169
372 -1.02265103407388
373 -1.0024896288632
374 -1.00314491048106
375 -0.997388244693412
376 -1.01646714551786
377 -0.997560746083263
378 -1.0143263323637
379 -0.985326169652969
380 -0.980791573390001
381 -0.961967243887112
382 -0.938879867536885
383 -0.918985564380386
384 -0.922345522157169
385 -0.915624899160372
386 -0.902757987956251
387 -0.889500040697008
388 -0.853549426737116
389 -0.844801414171827
390 -0.789541831773387
391 -0.735911497955163
392 -0.689135915280999
393 -0.625149369041856
394 -0.567970335588427
395 -0.52578832201752
396 -0.424544432485828
397 -0.34110018455285
398 -0.239913057177413
399 -0.132619966868383
400 -0.0258233084268173
401 0.0813607499547954
402 0.186543423317048
403 0.296826061172704
404 0.36975019101856
405 0.462505479437566
406 0.546360128304217
407 0.626360503667815
408 0.689331084632243
409 0.736621917747064
410 0.775775903828924
411 0.817993413762428
412 0.843227607614147
413 0.855807158320339
414 0.858074513046306
415 0.882927244150964
416 0.886860328382446
417 0.902286453052158
418 0.91682447484223
419 0.916480237014986
420 0.947317177767985
421 0.945328985751401
422 0.954396817152154
423 0.940476688076685
424 0.940489780752474
425 0.931211933654271
426 0.925013515655787
427 0.928103803305565
428 0.937467663945954
429 0.935008712618674
430 0.956782267631624
431 0.956555491771418
432 0.956590286445879
433 0.966541882745449
434 0.979759358489219
435 0.998759732832842
436 1.00813191389401


==> Graphs/P6G1.txt <==
1 0.3
2 0.327975924571722
3 0.290268124337924
4 0.29156322893373
5 0.273379767680351
6 0.263333246371554
7 0.300848831183434
8 0.294214802232961
9 0.284230200990004
10 0.290956169939245
11 0.31755113984211
12 0.314941743922423
13 0.296339130139004
14 0.295194110651173
15 0.282553616663684
16 0.241527789350771
17 0.249567904701118
18 0.222636678662095
19 0.212391301728832
20 0.201931787093121
21 0.194138696424872
22 0.235895293548232
23 0.251543640835228
24 0.273106593814969
25 0.288782408748586
26 0.322914766335664
27 0.330658765724204
28 0.313402937517045
29 0.276420433859097
30 0.323909551496219
31 0.290512081286315
32 0.298503996603587
33 0.257838368377629
34 0.300664322089769
35 0.287803496620923
36 0.352223874664289
37 0.383542816718423
38 0.392137101013345
39 0.379377365717002
40 0.41382851345426
41 0.366551681143921
42 0.351040882244761
43 0.331045784728345
44 0.348811693059647
45 0.377908641612749
46 0.359622743517695
47 0.404333734472969
48 0.359087014807329
49 0.382243635531591
50 0.315514213535299
51 0.314483097031707
52 0.322968616467767
53 0.286214508575753
54 0.288311853471159
55 0.285730992718177
56 0.253856082671518
57 0.247248005896781
58 0.293585436022796
59 0.290612611158416
60 0.211784497546814
61 0.215154334145605
62 0.243167920913714
63 0.244088125336401
64 0.288434712430939
65 0.268118305314082
66 0.248953140697351
67 0.265390462401462
68 0.210646904057717
69 0.173377345537006
70 0.137850880158834
71 0.172725241923442
72 0.182246991133674
73 0.191694397030549
74 0.242007962665963
75 0.203867298239596
76 0.236332238438554
77 0.263296936505124
78 0.281411171116706
79 0.272382149574935
80 0.301385181713372
81 0.338985273737813
82 0.325021123902082
83 0.352890219265916
84 0.337110817574664
85 0.286454035363889
86 0.299767536397562
87 0.300111131855251
88 0.298447056358564
89 0.317729496632527
90 0.327833627428102
91 0.353815308964738
92 0.410867064134245
93 0.494460129647553
94 0.5249754412304
95 0.561788212069654
96 0.554615924196009
97 0.607927415055686
98 0.632519728741317
99 0.721354206978041
100 0.814125270492455
101 0.85514772149694
102 0.956671507529116
103 1.02043041168324
104 1.17297388867045
105 1.27978123201691
106 1.32381089299887
107 1.46622836098604
108 1.48785074877579
109 1.59118706875568
110 1.65054087591322
111 1.76858992613299
112 1.87890179169418
113 2.00374780979127
114 2.09895811426004
115 2.20062284438853
116 2.27913138941173
117 2.37583379631032
118 2.48455152657051
119 2.51057905831195
120 2.61298371013336
121 2.71623391487877
122 2.81686247928108
123 2.87997481882369
124 2.92028375143915
125 2.94887328430729
126 2.98293781425259
127 3.05500555005709
128 3.05897783276002
129 3.0801182475063
130 3.11590224926421
131 3.12471197968706
132 3.1779003557119
133 3.18376069986537
134 3.25776409958095
135 3.25011440262044
136 3.27018641232213
137 3.26263189730002
138 3.27366555042805
139 3.26767722536437
140 3.28326081489788
141 3.27593819021874
142 3.27077776484878
143 3.2171188301679
144 3.24130998613007
145 3.23422905200383
146 3.25092539845632
147 3.28147638708568
148 3.25429968614578
149 3.24771241257252
150 3.23749823744681
151 3.26046276409149
152 3.29077720377805
153 3.28327222477581
154 3.23349106690754
155 3.22323800220742
156 3.20530114355375
157 3.25997982743846
158 3.27561056877019
159 3.22125331490476
160 3.25879337756249
161 3.26298605415191
162 3.30944248297532
163 3.34588841849353
164 3.31708264477034
165 3.27034018920722
166 3.24006320623893
167 3.23921331617514
168 3.2568574760621
169 3.27574876020376
170 3.22783444863342
171 3.23341733433988
172 3.24752246961559
173 3.24719517101459
174 3.28326548309117
175 3.29726994309465
176 3.22624863697002
177 3.24150590024734
178 3.24652607529181
179 3.25747418050635
180 3.2545479141611
181 3.20087741414393
182 3.25565778240628
183 3.26482467850735
184 3.26112048762234
185 3.23737940277068
186 3.2346743117416
187 3.22999624949406
188 3.27220487946635
189 3.27668534111937
190 3.29427898465505
191 3.36133916784812
192 3.36206089343856
193 3.42741749097022
194 3.44043488078939
195 3.43233127981301
196 3.47646864082326
197 3.53202925992305
198 3.55005829293087
199 3.64424766531442
200 3.70404960294351
201 3.79938570701566
202 3.83847726307895
203 3.91103083298918
204 3.92274739691405
205 3.94003562215445
206 4.01474881228408
207 4.0324654198687
208 4.00859289724333
209 4.05102423744118
210 4.07813477494636
211 4.10095319576862
212 4.14599176899184
213 4.14013844761519
214 4.17920424223436
215 4.20512162885538
216 4.21206872558398
217 4.16744093018458
218 4.19905895694398
219 4.21271638871106
220 4.2212355496762
221 4.21329183873389
222 4.20391089583151
223 4.24945899641884
224 4.20003533723694
225 4.22501438475676
226 4.21502302470534
227 4.20250484551775
228 4.15059701152094
229 4.15944251428342
230 4.12831819602465
231 4.09464684032553
232 4.0736999598178
233 4.08939090181263
234 4.13066902610209
235 4.15791072005429
236 4.18302002639714
237 4.13006438553578
238 4.10152841738005
239 4.13262235797053
240 4.12186601359967
241 4.12783565000444
242 4.12068139440199
243 4.09275429150976
244 4.07213875390538
245 4.06607294184789
246 4.04950980398754
247 4.01316777297824
248 3.9626809485759
249 3.95746735961361
250 3.98016508829516
251 4.05708895716336
252 4.02361476864796
253 4.09441857577452
254 4.08734166425673
255 4.10907743878155
256 4.08163345032928
257 4.04537257260227
258 4.04305414747542
259 3.96712549010836
260 3.9667238600438
261 3.94492115209493
262 3.93936112284877
263 3.96189854185919
264 3.95682025273098
265 3.91409033381449
266 3.945506263271
267 3.95158700176702
268 3.95691823861259
269 3.98108880561254
270 3.99341294976161
271 4.02078563171272
272 4.01741610146385
273 4.04287980675193
274 4.06966358872385
275 4.05932288899803
276 4.06870002658978
277 4.12215988918648
278 4.16390734835343
279 4.14130811762636
280 4.08005094557452
281 4.06842074750162
282 4.08652858792552
283 4.06223331209404
284 4.03222268720916
285 4.04825562837897
286 4.08201402688135
287 4.06005018984026
288 4.02077474134411
289 4.02641705758754
290 3.99587386158561
291 3.96716398840094
292 3.95610249523701
293 3.95236567354379
294 3.98295401347769
295 3.9721120233623
296 3.93322775964311
297 3.94970461885491
298 3.8926778777647
299 3.86862056366283
300 3.88174096813323
301 3.88050300409661
302 3.86786762524519
303 3.81400562746377
304 3.77375562842249
305 3.72190310233927
306 3.73116101911378
307 3.66987925851626
308 3.7108940599032
309 3.73820991642983
310 3.67843212064877
311 3.63536176187644
312 3.62188683919356
313 3.65227453848559
314 3.62363360098028
315 3.56539815740503
316 3.59054067651117
317 3.60946359033187
318 3.61674332122388
319 3.58920529962888
320 3.52684057392999
321 3.52065285263365
322 3.49582781966175
323 3.42498593318476
324 3.39805782388808
325 3.37167568379029
326 3.35168450859344
327 3.31796050121232
328 3.2423570481065
329 3.20242663493751
330 3.13198220895535
331 3.04760687242362
332 3.02882542007444
333 3.01160875515253
334 2.9639749094198
335 2.87835786859771
336 2.79265785083403
337 2.78602079982319
338 2.72134311511319
339 2.68253672148849
340 2.62375681665196
341 2.58972108148527
342 2.55345318131284
343 2.53006441781142
344 2.49118029319649
345 2.45659153887724
346 2.45307413185273
347 2.37921098455075
348 2.3700445783699
349 2.29130154669931
350 2.24432553966395
351 2.19953710900111
352 2.13487815369357
353 2.08531894432324
354 2.05392393521601
355 2.0663191041048
356 1.94476676282582
357 1.92234408538105
358 1.83512089497276
359 1.82411168816677
360 1.7961047587704
361 1.75102338047503
362 1.70557789433424
363 1.65629482110531
364 1.67216560975727
365 1.63576076624042
366 1.57911244449859
367 1.56351810117758
368 1.52029267099859
369 1.50424392938246
370 1.41718769562987
371 1.37166752623948
372 1.32330886294044
373 1.39011650479698
374 1.36250701940628
375 1.37920682049967
376 1.34833621351798
377 1.33808811847829
378 1.30395072666549
379 1.24884529162541
380 1.23557098711205
381 1.24436647453607
382 1.19871210121087
383 1.18362118207111
384 1.17149269440377
385 1.16809968473459
386 1.10885555848834
387 1.07054609332086
388 1.01102036428869
389 1.00410951762608
390 0.938085091423446
391 0.925414951193297
392 0.886364533996938
393 0.882608458491552
394 0.849382058115161
395 0.844936432292158
396 0.845936434421886
397 0.799343200996782
398 0.772081346616648
399 0.730304897748853
400 0.677390892846813
401 0.658738686049695
402 0.676449260235808
403 0.676231451124241
404 0.666258366872425
405 0.676526687702839
406 0.646519257795876
407 0.598511398971156
408 0.541862410550118
409 0.579845152538938
410 0.597448850677956
411 0.587367605043382
412 0.567262948452395
413 0.533748929066435
414 0.533445385384455
415 0.488876433716793
416 0.495553322181556
417 0.468025186986238
418 0.445868243988002
419 0.448635338966385
420 0.392941496627713
421 0.324326053585352
422 0.307745488018527
423 0.294417502237024
424 0.293642290908029
425 0.27461370694633
426 0.27329397106722
427 0.254920080065032
428 0.187840512312139
429 0.162038692833752
430 0.220026347722544
431 0.213924175917322
432 0.249583913799251
433 0.31632373414599
434 0.318944029091092
435 0.273250882439345
436 0.280933095393774
437 0.24874605267548
438 0.246292270651329
439 0.239361157278602
440 0.248538646255902
441 0.238782318531188
442 0.221176947981891
443 0.235354918991641
444 0.264750206626134
445 0.261766437663183
446 0.283011442941784
447 0.284666772907089
448 0.292890717496137
449 0.238450555839435
450 0.213898130384142
451 0.168664703154366
452 0.159000493953613
453 0.140450316984622
454 0.164904839832696
455 0.182964072769887
456 0.155274513145363
457 0.217733795733662
458 0.21363832108336
459 0.204101362026435
460 0.186392589872124
461 0.202312890289586
462 0.234961407877681
463 0.144112161694488
464 0.187110332307428
465 0.190391993787121
466 0.180410987593499
467 0.132767810963822
468 0.144114809389408
469 0.222488281002706
470 0.223660523606099
471 0.228992690100524
472 0.277515082555684
473 0.272638720380736
474 0.273577378759424
475 0.272358871708609
476 0.251608263001147
477 0.23113856239565
478 0.19472138440697
479 0.131555947701431
480 0.130956015969735
481 0.136082674246827
482 0.169035746467927
483 0.134783809526169
484 0.148834338515938
485 0.172424061686084
486 0.19123444415728
487 0.218327744171755
488 0.184878591640973
489 0.17632705677888
490 0.16639663851599
491 0.187386528073776
492 0.141532214551577
493 0.144860801119353
494 0.12935030374954
495 0.159677839846137
496 0.17341605577427
497 0.20565012594239
498 0.19619095965022
499 0.200254810657929
500 0.217769955557015
501 0.208968608794326


==> Graphs/P6G2.txt <==

113 1.99625219020873
114 1.90104188573996
115 1.79937715561147
116 1.72086861058827
117 1.62416620368968
118 1.51544847342949
119 1.48942094168805
120 1.38701628986664
121 1.28376608512123
122 1.18313752071892
123 1.12002518117631
124 1.07971624856085
125 1.05112671569271
126 1.01706218574741
127 0.944994449942911
128 0.941022167239979
129 0.919881752493697
130 0.884097750735792
131 0.875288020312941
132 0.822099644288096
133 0.816239300134627
134 0.74223590041905
135 0.749885597379565
136 0.729813587677871
137 0.737368102699975
138 0.726334449571949
139 0.732322774635635
140 0.716739185102118
141 0.724061809781265
142 0.729222235151216
143 0.782881169832096
144 0.75869001386993
145 0.765770947996172
146 0.749074601543676
147 0.718523612914324
148 0.745700313854218
149 0.75228758742748
150 0.762501762553192
151 0.739537235908508
152 0.709222796221951
153 0.716727775224193
154 0.76650893309246
155 0.776761997792579
156 0.794698856446255
157 0.740020172561539
158 0.724389431229813
159 0.778746685095243
160 0.741206622437512
161 0.737013945848091
162 0.690557517024676
163 0.654111581506472
164 0.682917355229664
165 0.729659810792776
166 0.759936793761072
167 0.760786683824863
168 0.743142523937901
169 0.724251239796242
170 0.772165551366576
171 0.766582665660117
172 0.752477530384407
173 0.752804828985413
174 0.716734516908827
175 0.702730056905355
176 0.773751363029982
177 0.758494099752659
178 0.753473924708192
179 0.742525819493651
180 0.745452085838902
181 0.799122585856074
182 0.744342217593719
183 0.735175321492649
184 0.738879512377657
185 0.762620597229323
186 0.765325688258403
187 0.770003750505939
188 0.727795120533647
189 0.72331465888063
190 0.705721015344949
191 0.638660832151876
192 0.637939106561443
193 0.572582509029782
194 0.559565119210613
195 0.567668720186991
196 0.523531359176741
197 0.467970740076946
198 0.449941707069128
199 0.355752334685584
200 0.295950397056489
201 0.200614292984342
202 0.161522736921051
203 0.088969167010815
204 0.0772526030859457
205 0.0599643778455525
206 -0.0147488122840764
207 -0.0324654198687018
208 -0.00859289724333223
209 -0.051024237441176
210 -0.0781347749463617
211 -0.10095319576862
212 -0.145991768991835
213 -0.140138447615187
214 -0.179204242234363
215 -0.205121628855377
216 -0.212068725583979
217 -0.167440930184576
218 -0.19905895694398
219 -0.212716388711056
220 -0.221235549676198
221 -0.213291838733894
222 -0.203910895831513
223 -0.249458996418837
224 -0.200035337236944
225 -0.225014384756765
226 -0.215023024705344
227 -0.202504845517755
228 -0.150597011520937
229 -0.159442514283415
230 -0.128318196024651
231 -0.0946468403255274
232 -0.0736999598178043
233 -0.0893909018126262
234 -0.13066902610209
235 -0.157910720054293
236 -0.183020026397145
237 -0.130064385535785
238 -0.101528417380051
239 -0.13262235797053
240 -0.121866013599674
241 -0.127835650004435
242 -0.120681394401988
243 -0.0927542915097623
244 -0.0721387539053771
245 -0.0660729418478878
246 -0.0495098039875428
247 -0.0131677729782433
248 0.0373190514240984
249 0.0425326403863884
250 0.0198349117048444
251 -0.0570889571633604
252 -0.0236147686479624
253 -0.0944185757745188
254 -0.0873416642567308
255 -0.109077438781548
256 -0.081633450329277
257 -0.04537257260227
258 -0.0430541474754191
259 0.0328745098916419
260 0.0332761399562016
261 0.0550788479050679
262 0.0606388771512298
263 0.0381014581408081
264 0.0431797472690225
265 0.0859096661855068
266 0.0544937367289955
267 0.0484129982329788
268 0.0430817613874064
269 0.0189111943874596
270 0.00658705023838646
271 -0.0207856317127213
272 -0.0174161014638461
273 -0.0428798067519303
274 -0.0696635887238521
275 -0.0593228889980288
276 -0.0687000265897817
277 -0.122159889186481
278 -0.16390734835343
279 -0.14130811762636
280 -0.0800509455745164
281 -0.0684207475016212
282 -0.0865285879255229
283 -0.0622333120940359
284 -0.0322226872091598
285 -0.0482556283789712
286 -0.0820140268813452
287 -0.0600501898402586
288 -0.0207747413441055
289 -0.0264170575875351
290 0.00412613841439446
291 0.0328360115990587
292 0.0438975047629864
293 0.0476343264562069
294 0.0170459865223149
295 0.027887976637698
296 0.0667722403568853
297 0.0502953811450872
298 0.107322122235297
299 0.13137943633717
300 0.118259031866768
301 0.119496995903395
302 0.132132374754806
303 0.18599437253623
304 0.22624437157751
305 0.278096897660727
306 0.268838980886215
307 0.330120741483738
308 0.289105940096801
309 0.261790083570168
310 0.321567879351226
311 0.364638238123562
312 0.378113160806441
313 0.347725461514414
314 0.376366399019716
315 0.434601842594974
316 0.409459323488827
317 0.390536409668127
318 0.383256678776124
319 0.410794700371117
320 0.473159426070005
321 0.479347147366353
322 0.504172180338253
323 0.575014066815238
324 0.601942176111923
325 0.628324316209706
326 0.648315491406559
327 0.682039498787685
328 0.757642951893504
329 0.797573365062494
330 0.868017791044647
331 0.95239312757638
332 0.971174579925557
333 0.988391244847466
334 1.0360250905802
335 1.12164213140229
336 1.20734214916597
337 1.21397920017681
338 1.27865688488681
339 1.31746327851151
340 1.37624318334804
341 1.41027891851473
342 1.44654681868716
343 1.46993558218858
344 1.50881970680351
345 1.54340846112276
346 1.54692586814727
347 1.62078901544925
348 1.6299554216301
349 1.70869845330069
350 1.75567446033605
351 1.80046289099889
352 1.86512184630643
353 1.91468105567676
354 1.94607606478399
355 1.9336808958952


==> Graphs/P6G3.txt <==
1 0.3
2 0.285021059907582
3 0.300888206327042
4 0.289889510462739
5 0.326933985748136
6 0.292211641666124
7 0.218387099715559
8 0.275147613405
9 0.249334603359078
10 0.241269413315585
11 0.269852271448129
12 0.27573915474881
13 0.303684129300985
14 0.302244590814147
15 0.301385020777168
16 0.302712764922731
17 0.243450197794156
18 0.243046621878359
19 0.262178335065113
20 0.255793537945809
21 0.303448690940378
22 0.311156011958641
23 0.395214406323699
24 0.412488154667179
25 0.444419553186606
26 0.443215186011512
27 0.449334592036927
28 0.492014426615059
29 0.476166249060548
30 0.469783629265909
31 0.519247126175597
32 0.526850249662344
33 0.497323938418257
34 0.48870827770604
35 0.475527803415441
36 0.478747763859518
37 0.430362646856313
38 0.426292789867839
39 0.39233482376733
40 0.43715481925602
41 0.429514530394533
42 0.41671694172242
43 0.435511607332613
44 0.467903722607484
45 0.469450713032343
46 0.503767560547777
47 0.578852118897438
48 0.53355657818373
49 0.489096993352359
50 0.437239279057565
51 0.40842367594529
52 0.434302315601532
53 0.421984484393789
54 0.352876102380811
55 0.369511729903612
56 0.400113866379537
57 0.418740027693992
58 0.374414813445718
59 0.382537870191537
60 0.383504106997266
61 0.394720045577845
62 0.417089774947548
63 0.426806001359966
64 0.432959170455988
65 0.411260827181275
66 0.391148918712632
67 0.347038951065198
68 0.36934452160434
69 0.346874685581969
70 0.374982837939594
71 0.411456975371056
72 0.402499265853177
73 0.453092933811392
74 0.462233573464341
75 0.448692113658675
76 0.43185776395142
77 0.414387753195808
78 0.416595180443405
79 0.427803390390632
80 0.397168900209587
81 0.359728605617518
82 0.384909790523166
83 0.401334326560714
84 0.329760065351473
85 0.302184124524227
86 0.284871071462091
87 0.258903201713713
88 0.265770468031766
89 0.24204848810444
90 0.259233257920123
91 0.233494684230269
92 0.238050331920265
93 0.259065301817105
94 0.250360739574906
95 0.264473355743116
96 0.284700297941906
97 0.253105605678597
98 0.221453597827388
99 0.225716379234579
100 0.179187726005223
101 0.198764001622805
102 0.216528325194492
103 0.217306706739802
104 0.182497167237195
105 0.17598348935525
106 0.21021597305269
107 0.206391798879956
108 0.209123359893468
109 0.201255543245434
110 0.184675898061762
111 0.141640582159294
112 0.117108585461071
113 0.11293578994748
114 0.149495334191239
115 0.175372162982416
116 0.172082534873142
117 0.145514527558319
118 0.133109146637309
119 0.105843185901715
120 0.124034868277403
121 0.0828317107478943
122 0.070653267546593
123 0.105770200419184
124 0.0898792168793528
125 0.174634153141133
126 0.205754080946238
127 0.197500829573838
128 0.133068608596235
129 0.216030345982468
130 0.199333743943403
131 0.233500578202678
132 0.220620905179866
133 0.224241873975947
134 0.239240717652249
135 0.225472554221289
136 0.199224773403455
137 0.188313467886895
138 0.200601154185714
139 0.193195792901548
140 0.16853884997437
141 0.195348968803254
142 0.167503845285648
143 0.138235717053181
144 0.19215549889986
145 0.203174666857088
146 0.284104386545698
147 0.288162314527147
148 0.292963678788878
149 0.300741218199148
150 0.323121479509087
151 0.329539823241882
152 0.328663480883184
153 0.315403408288809
154 0.279746579860901
155 0.275856271747588
156 0.285857720772294
157 0.22407726448988
158 0.274075385825529
159 0.298816492850962
160 0.252931611317976
161 0.273463694262376
162 0.262428283343082
163 0.249232534685661
164 0.256949026149631
165 0.339513189949523
166 0.29100732937073
167 0.358764609654212
168 0.369766710587634
169 0.397589100292065
170 0.429779618682501
171 0.436933156731757
172 0.439791887030735
173 0.420277204157135
174 0.436557045284825
175 0.451462595796013
176 0.435147153957342
177 0.420134127002705
178 0.408170760164837
179 0.392914393361912
180 0.383829882720449
181 0.436732313500628
182 0.444718735931246
183 0.459692350653562
184 0.432409291571344
185 0.443514299349311
186 0.500675427394293
187 0.559716966215576
188 0.533186170028204
189 0.590902793253102
190 0.61671513890653
191 0.654341120397904
192 0.704827816902348
193 0.727293908298529
194 0.718867791037679
195 0.789395795856378
196 0.810236972470546
197 0.800568786871356
198 0.860153369365397
199 0.856927243503648
200 0.902543891228151
201 0.943675131482831
202 1.00172985313477
203 1.06068790402272
204 1.12914960859453
205 1.19803730309599
206 1.28515149414119
207 1.37230496828884
208 1.45463429725778
209 1.51572913545336
210 1.60307588570985
211 1.68020380992941
212 1.72981270756101
213 1.80948299525283
214 1.88008500092952
215 1.91550599263818
216 1.98594315694424
217 2.05015927669861
218 2.14049080632427
219 2.24024448972607
220 2.3432254406581
221 2.43785223950273
222 2.48548243105915
223 2.62507124798127
224 2.72244200094198
225 2.7447756952636
226 2.89033664567302
227 2.9596289340877
228 3.04072662494964
229 3.13048637863207
230 3.23229424951863
231 3.29306150020044
232 3.28322617594027
233 3.32930609411329
234 3.44217193358044
235 3.56110420805448
236 3.66063888483635
237 3.75829829495448
238 3.8454032639127
239 3.92266035982727
240 4.04054628312239
241 4.06551708401042
242 4.14508502662724
243 4.13543760860099
244 4.23873948940606
245 4.22776460883505
246 4.2639415972537
247 4.32205433084366
248 4.31977507213772
249 4.36775207395972
250 4.42487168709963
251 4.40607688640066
252 4.27582616846628
253 4.13295192378288
254 3.96205266663761
255 3.88479002025195
256 3.71999945230776
257 3.64597764036257
258 3.58892632729225
259 3.49789177287309
260 3.39206781797316
261 3.32343319516817
262 3.2247096901615
263 3.14012760068401
264 3.04318777895714
265 2.9953992480973
266 2.89397310276405
267 2.80454592319682
268 2.76945692888179
269 2.70800110859513
270 2.62254153718958
271 2.57321225365635
272 2.45470425295536
273 2.43210307183214
274 2.32781277936846
275 2.21814421823341
276 2.1562928096178
277 2.09710512552985
278 2.00184082513658
279 1.94472638285669
280 1.89124441200487
281 1.83945308060973
282 1.83925973175916
283 1.77921928334993
284 1.7186783321249
285 1.6774760386668
286 1.64379438620299
287 1.55445554525584
288 1.47083975490927
289 1.41211737926861
290 1.37248778893032
291 1.32995341638187
292 1.29235474351382
293 1.26056047223044
294 1.21040371354172
295 1.15622894118825
296 1.15351680998945
297 1.17829494700518
298 1.16997762708967
299 1.14614826258147
300 1.11065164429524
301 1.05309369092802
302 1.03685240925262
303 1.06109315775348
304 1.03731195664774
305 1.01481636363491
306 0.990729907163358
307 0.975593814781968
308 0.925649466568785
309 0.867017559162554
310 0.869555934707228
311 0.909715626425009
312 0.854478431872319
313 0.844614547885601
314 0.790312023546124
315 0.730834023066548
316 0.682067438781621
317 0.674531535323108
318 0.6563163859051
319 0.674780620345099
320 0.634773222428421
321 0.650694989166308
322 0.636519132215486
323 0.642624728988726
324 0.639357502249147
325 0.610968309232407
326 0.578884029783445
327 0.569837379664937
328 0.520510633808481
329 0.48619702194056
330 0.544001520308578
331 0.510323132905329
332 0.51478905188451
333 0.531892785753683
334 0.575665604536927
335 0.546144724644073
336 0.534896398027947
337 0.536212859376423
338 0.516962644819986
339 0.495048521032215
340 0.459426423312742
341 0.451507709587508
342 0.465573338751062
343 0.429306654296228
344 0.436784725948194
345 0.440533792290012
346 0.439644136671872
347 0.442350475921292
348 0.465091740032668
349 0.45564502451991
350 0.457165610822872
351 0.427245656777572
352 0.371580150788484
353 0.31179284704852
354 0.354072953062488
355 0.310220770847977
356 0.342494752471228
357 0.36819332698028
358 0.386874689703048
359 0.389894018620799
360 0.407076458858952
361 0.365105904428007
362 0.379738391521474
363 0.350493808317533
364 0.366148065312638
365 0.35987511318011
366 0.330862060411962
367 0.355545091328685
368 0.325828141335886
369 0.337500301148078
370 0.326609334619563
371 0.258915948666257
372 0.261797736470147
373 0.249985427941203
374 0.216193503493617
375 0.204657851740455
376 0.222379114326769
377 0.275313607182037
378 0.244392429560533
379 0.255746593869044
380 0.302494673355803
381 0.325957006097343
382 0.336206727318118
383 0.339986231819167
384 0.330404046055966
385 0.327366749999488
386 0.34897242409496
387 0.347253099444564
388 0.399215468166607
389 0.381679847790427
390 0.37116165990413
391 0.324977470162372
392 0.218535196157796
393 0.21253017635039
394 0.201456623375117
395 0.234855026074897
396 0.257023410264624
397 0.246415597819142
398 0.261994773094996
399 0.254881485747143
400 0.263318746393723
401 0.306860586245034
402 0.360819284711647
403 0.34732034228729
404 0.293859908955832
405 0.274617569448511
406 0.274858983755137
407 0.298417345935759
408 0.281589931756015
409 0.258985137906836
410 0.279813170967951
411 0.334877106673329
412 0.282616106426028
413 0.280282495467056
414 0.277482993064036
415 0.334316502615818
416 0.340441004364693
417 0.343849379526562
418 0.363251450399187
419 0.335211294686232
420 0.313334700738611
421 0.341953538186206
422 0.312442426380916
423 0.278154750586846
424 0.24516870060109
425 0.234090358104308
426 0.2159719597598
427 0.186662035185096
428 0.152214211433748
429 0.132762788539319
430 0.142938517895869
431 0.0767934870304277
432 0.129810656402648
433 0.152118839118199
434 0.138682994676454
435 0.110386829305813
436 0.146345756979748
437 0.143382176957918
438 0.120085340376879
439 0.152277594296938
440 0.178820449423077
441 0.217072870154177
442 0.221588371068873
443 0.192054171369694
444 0.183966517384354
445 0.179759232874347
446 0.186060716815725
447 0.221208541305626
448 0.22416266319367
449 0.206756709135925
450 0.241474752961504
451 0.224701639531658
452 0.240050162768752
453 0.243080597075597
454 0.236395912160973
455 0.247943519937045
456 0.266648238964597
457 0.259169625311959
458 0.271785270400537
459 0.29535254589169
460 0.240862453323723
461 0.257437798137024
462 0.266765061232825
463 0.298838987401914
464 0.247344061036219
465 0.232432264490261
466 0.236716537987967
467 0.255283398083207
468 0.256085672487892
469 0.272272164757171
470 0.330666093725665
471 0.298355044287029
472 0.316167950035118
473 0.320163729030988
474 0.337456669596664
475 0.377148051606535
476 0.393099982932029
477 0.451031076238467
478 0.430449458552309
479 0.384045745788957
480 0.387174046888337
481 0.379892337239101
482 0.359904707169998
483 0.358891429308756
484 0.378206850087883
485 0.366596062572442
486 0.391028418183615
487 0.375035889583259
488 0.323198375646136
489 0.297405524160257
490 0.31571916760156
491 0.307684567649373
492 0.321485297021421
493 0.319107075992542
494 0.324737270386657
495 0.373648553833378
496 0.346380794008606
497 0.328636872310186
498 0.298119626771499
499 0.254541580745092
500 0.275379700171951
501 0.3


==> Graphs/P7G1.txt <==
1 0.3
2 0.342417247999729
3 0.368340881409757
4 0.410008126750422
5 0.455712745687441
6 0.478964518808122
7 0.512563454299629
8 0.535463671798502
9 0.558330530975915
10 0.570446951130905
11 0.594318076134157
12 0.595968082610496
13 0.593053271810813
14 0.63125035030134
15 0.662172646794844
16 0.683640542129709
17 0.687367673747568
18 0.719751461323207
19 0.759276266324539
20 0.778232322436348
21 0.807548153750087
22 0.837874473840511
23 0.8734232288341
24 0.872794737133488
25 0.879422814857138
26 0.89782035687124
27 0.928029440951111
28 0.94730433710023
29 0.977959544422292
30 0.997874323551868
31 1.01945003322926
32 1.03417443920831
33 1.05836430682101
34 1.07549609548151
35 1.0996264949515
36 1.11594189340387
37 1.14459799529219
38 1.15516010696834
39 1.1853153386504
40 1.20321823832006
41 1.20808144751537
42 1.20064569054959
43 1.21744037450285
44 1.21371546823725
45 1.23110246812438
46 1.2500774897903
47 1.26703011041967
48 1.28507685922737
49 1.30185823326332
50 1.32213180903119
51 1.33387079241196
52 1.35162558634389
53 1.36720759376043
54 1.38328098311045
55 1.40088890075939
56 1.39390189324157
57 1.40661802681322
58 1.41255515488296
59 1.40313083003119
60 1.37718680992626
61 1.3948076801807
62 1.41511680498456
63 1.42713665060172
64 1.44404496207432
65 1.43869852307238
66 1.4711282669595
67 1.47810950566834
68 1.49123140727756
69 1.50132872149992
70 1.52161522939399
71 1.53639410494271
72 1.54422548715473
73 1.55362170114598
74 1.54721301385521
75 1.5607022936172
76 1.57257879321238
77 1.57831548352907
78 1.6096696454264
79 1.6100124879082
80 1.63574787682754
81 1.63781893803202
82 1.6513468810677
83 1.6687484202913
84 1.67875901883197
85 1.66015784254382
86 1.65354936258637
87 1.65698594560367
88 1.65193744563073
89 1.64820481323205
90 1.66377099851192
91 1.66112953047852
92 1.66050747110606
93 1.66443162689998
94 1.6677601326529
95 1.6756927719179
96 1.65982850996193
97 1.67765624787227
98 1.67399092396987
99 1.65697812782775
100 1.65153749330348
101 1.65237528832814
102 1.68339954239633
103 1.69425114406118
104 1.71570222087572
105 1.72452498055822
106 1.74569965572743
107 1.77019758353605
108 1.7591715492194
109 1.7718101381203
110 1.7717861310775
111 1.7907293656925
112 1.80989453421286
113 1.8258397454372
114 1.83024857716629
115 1.83090662104294
116 1.81556610740191
117 1.81056397032844
118 1.80375360884895
119 1.81736677405943
120 1.79983275069133
121 1.82833603998618
122 1.86158848744449
123 1.86080169396974
124 1.8646228419141
125 1.86956697174752
126 1.86465251576735
127 1.8445532821554
128 1.86556525422556
129 1.85753942255184
130 1.85106841273521
131 1.85171139860497
132 1.84849440656839
133 1.8774116580982
134 1.89098068243698
135 1.88772839580982


==> Graphs/P7G2.txt <==

185 1.81383393747815
186 1.83266382712087
187 1.84282694235326
188 1.8394791763541
189 1.85725072163064
190 1.84695124504485
191 1.83414834531367
192 1.83060089687676
193 1.82316672579183
194 1.83954058953572
195 1.84161259828872
196 1.8166088118033
197 1.81722755104945
198 1.80930736157451
199 1.80402768917887
200 1.83650508277261
201 1.83570474664773
202 1.82598273666008
203 1.84517859559998
204 1.83557190417862
205 1.82771672782856
206 1.82424719417588
207 1.83278827020493
208 1.84182567491862
209 1.84615635597853
210 1.8517560075776
211 1.86134826798075
212 1.85953144979534
213 1.86696960908088
214 1.88795974710777
215 1.8981111240558
216 1.90705500733215
217 1.91293768829126
218 1.91917655799887
219 1.93942604975002
220 1.94446704707497
221 1.93057940882148
222 1.92579920629572
223 1.92095715740645
224 1.90215755833941
225 1.89980161241334
226 1.8939614080669
227 1.89337768667011
228 1.91992910519137
229 1.90713850393783
230 1.89106005626018
231 1.88603881006858
232 1.89632627475642
233 1.89393995090256
234 1.90774362665965
235 1.90900142973951
236 1.87865062140218
237 1.87499501062013
238 1.8778258130449
239 1.86195682541927
240 1.86875608731334
241 1.88140060681042
242 1.88363780744645
243 1.87992775738229
244 1.87914216145286
245 1.88743018011724
246 1.87329764826783
247 1.87475397434237
248 1.87712217287279
249 1.86825524407903
250 1.86122462799781
251 1.85259431563282
252 1.83104950420457
253 1.83375965317736
254 1.81658419217187
255 1.80335858544991
256 1.80936973622837
257 1.81513536361093
258 1.81865979792431
259 1.81695692050113
260 1.81615599018333
261 1.82505698203263
262 1.8370410717064
263 1.87372219121272
264 1.88393894434029
265 1.87182288030312
266 1.8728480444762
267 1.86992331921572
268 1.85852725034188
269 1.87778197097202
270 1.85151992241869
271 1.84186014053319
272 1.84775467102383
273 1.85649221730948
274 1.88036920034919
275 1.88855855324656
276 1.88767436808974
277 1.87161533579749
278 1.8601357216577
279 1.83764647644848
280 1.83446238444696
281 1.84139168143037
282 1.84963109179986
283 1.84636607752771
284 1.86456691633952
285 1.86623079009618
286 1.87229208734565
287 1.86842279428054
288 1.83663698792862
289 1.85553894446581
290 1.8546092790382



==> Graphs/P7G3.txt <==

365 1.7973243852742
366 1.80323928912504
367 1.83810182346181
368 1.83644833086264
369 1.83359764183411
370 1.83214143180381
371 1.8236934242843
372 1.82527281499962
373 1.83964204909277
374 1.86444871221165
375 1.86524960904009
376 1.8533536287095
377 1.84403914885011
378 1.81415167565649
379 1.81786326384854
380 1.80482974582638
381 1.81086009954242
382 1.81904974835873
383 1.81965412791452
384 1.81968648883341
385 1.81524626583033
386 1.79334047177164
387 1.79067143712801
388 1.77054716882662
389 1.76408141481664
390 1.7734124831156
391 1.77341145254915
392 1.77599901630822
393 1.76460001143992
394 1.74613216074738
395 1.7450537988891
396 1.73981182189615
397 1.74034251420275
398 1.72104788695665
399 1.72949918129701
400 1.7444182340269
401 1.71971831348624
402 1.69954137574554
403 1.68265242442201
404 1.64742490270584
405 1.67199777593428
406 1.66240840985287
407 1.6854802719747
408 1.67593353406997
409 1.70116066692598
410 1.6930241985082
411 1.69547903978112
412 1.68659899462149
413 1.67565156214672
414 1.66912761496475
415 1.65474108570644
416 1.64893664160878
417 1.62919982939109
418 1.60327741177757
419 1.59092424089768
420 1.56318981011554
421 1.55033218084462
422 1.52097649495039
423 1.50894810394093
424 1.53061727777984
425 1.50789451323772
426 1.49647969863426
427 1.50929413212154
428 1.49908909470008
429 1.49077465318189
430 1.50234643384987
431 1.49025338701697
432 1.498173196789
433 1.46454063699439
434 1.4502473453118
435 1.4428028973502
436 1.44537951081761
437 1.43594569453182
438 1.41715224367683
439 1.41812823576783
440 1.42848413252888
441 1.42231879701168
442 1.40092539989751
443 1.37804371119822
444 1.33917266639752
445 1.33222024364766
446 1.31628841377284
447 1.28617771499524
448 1.26788749870172
449 1.25914526038335
450 1.24546344243133
451 1.22248420147767
452 1.19384617843448
453 1.20345940419961
454 1.21577305024863
455 1.21697828127153
456 1.19699566297502
457 1.19816606470963
458 1.17860984991506
459 1.16453872888182
460 1.17188093412416
461 1.18171000033561
462 1.16309826377415
463 1.17904919826769
464 1.16600751489912
465 1.14573764605914
466 1.11920873930558
467 1.12623378115389
468 1.1243502556069
469 1.08846720986081
470 1.08470832905431
471 1.06359054164427
472 1.04996700022407
473 1.01870542352248
474 0.988329513537595
475 0.956470471561235
476 0.943238763782403
477 0.930765158329727
478 0.935066278197195
479 0.920032281582658
480 0.93025761796304
481 0.913935896101131
482 0.875491890243695
483 0.852673965967421
484 0.828860007820535
485 0.819877729233198
486 0.778283152483985
487 0.765517813076147
488 0.720125371378481
489 0.704455337327369
490 0.660882734683149
491 0.67571583711117
492 0.671963047604157
493 0.63297063432077
494 0.610796174535064
495 0.601275706484478
496 0.577223904591218
497 0.545773724470305
498 0.511041432524037
499 0.486186586482264
500 0.469388837914011
501 0.45



==> Graphs/Plot1.txt <==
1 -0.999998336943945
2 -0.992167805771489
3 -0.997076776574756
4 -0.98538808733158
5 -0.987874286194313
6 -1.01474255885987
7 -1.03671616054042
8 -1.01112067929804
9 -0.997256442152074
10 -0.993749596595811
11 -1.00522725822711
12 -0.997050639287375
13 -1.0186598319733
14 -1.00466142997365
15 -0.999389309099738
16 -1.00720422558913
17 -1.01229601766315
18 -1.02437440891185
19 -1.01791970753693
20 -1.02945128804707
21 -1.04679828496926
22 -1.03742696215668
23 -1.03755210587238
24 -1.03213172932077
25 -1.04979321525189
26 -1.04280570364165
27 -1.03243359148542
28 -1.02884485460766
29 -1.0444074847738
30 -1.02821815549198
31 -1.032669929617
32 -1.01719536753139
33 -0.995715135337956
34 -0.992801339672594
35 -0.9933669190745
36 -0.9933308413435
37 -1.00561250538328
38 -1.0103849949632
39 -0.993768127837241
40 -0.972033698257797
41 -0.986193338291234
42 -0.981363090153053
43 -0.977793318869791
44 -0.969472589934976
45 -0.972480075077227
46 -0.965826897576563
47 -0.980333111252903
48 -0.971191881875359
49 -0.965499984990118
50 -0.984783598903035
51 -1.0104005165401
52 -1.006552584126
53 -1.01488869310546
54 -1.01988407286665
55 -1.02404299393493
56 -1.00476626257548
57 -1.01299078087532
58 -1.01356327155863
59 -1.0221553470707
60 -1.01786000769059
61 -1.01346217569628
62 -1.02069401855258
63 -1.01070210949822
64 -0.998410031701404
65 -1.00362217098452
66 -1.01152994304072
67 -0.99475602240549
68 -0.978784492851663
69 -0.966529064965229
70 -0.964866183320729
71 -0.954221695862566
72 -0.969535820444821
73 -0.960985118768412
74 -0.957801294421431
75 -0.973885236905206
76 -0.984746744578325
77 -0.97602911654079
78 -0.963735603002597
79 -0.956997639357729
80 -0.958119770741461
81 -0.937645290131626
82 -0.903461560339065
83 -0.878072380845381
84 -0.856739385837671
85 -0.82813541305707
86 -0.80957224364053
87 -0.786943777277881
88 -0.758216649903296
89 -0.714536589421169
90 -0.684416755925286
91 -0.628766236517975
92 -0.573714316800063
93 -0.53462440154583
94 -0.486553036703953
95 -0.41889315731814
96 -0.353532130345741
97 -0.296655876479474
98 -0.233520482306545
99 -0.144341121316309
101 -0.0106801826369082
102 0.0517473217841367
103 0.128996306297002
104 0.197868708852926
105 0.274012034737501
106 0.341979857249561
107 0.383458998125229
108 0.462823705833136
109 0.524281101926047
110 0.563157095299297
111 0.619886072677587
112 0.628519854114724
113 0.676263462969129
114 0.691140749403949
115 0.714492354884285
116 0.717088327846916
117 0.75615434165804
118 0.781261081786615
119 0.822135005887834
120 0.828964701060115
121 0.848643557428475
122 0.884152461378506
123 0.882891355001056
124 0.878498463006551
125 0.905802131144303
126 0.895138164047969
127 0.930740091845551
128 0.926077736243136
129 0.916995822049496
130 0.915621324447226
131 0.932285944352751
132 0.921569144367543
133 0.934107447332757
134 0.953275913728382
135 0.941257070796924
136 0.944487409935103
137 0.944301559999587
138 0.96207307016442
139 0.965882631033731
140 0.975466075296172
141 0.958230785058318
142 0.96875327349223
143 0.977613846727434
144 0.976588452718557
145 0.978940661355566
146 0.963422728332885
147 0.969651343482241
148 0.99467494304197
149 1.02113594331293
150 1.01163054369558
151 1.03982937413519
152 1.03473898915803
153 1.01208164828249
154 1.00935861224801
155 1.0168610832051
156 1.00730910167449
157 1.00445435958026
158 0.999965416340596
159 0.990342214304896
160 0.996763732305851
161 0.999961639278208
162 0.99915801543766
163 1.02168488714429
164 1.02439280399057
165 0.986910863371119
166 0.985484606700857
167 0.990603868910311
168 1.00443885636515
169 1.00199562618935
170 0.999409706293237
171 1.01637414902272
172 1.01545159304928
173 1.00788524734952
174 1.01028244796103
175 0.997370427756801
176 1.01328022572702
177 1.00581090494808
178 1.02951942126756
179 1.01621127079772
180 1.02108762164448
181 1.00230346987428
182 1.00337661718671
183 0.985354206863315
184 1.01454639292391
185 1.02484206993873
186 1.00300902244216
187 1.03232068090055
188 1.01695493537561
189 1.00386758497096
190 1.00306327724912
191 0.997148707256122
192 0.995372311300642
193 0.990115312749733
194 0.991093209034202
195 0.992351320688047
196 1.01216351796326
197 0.99492582289054
198 0.967423247050536
199 0.967580797520582
200 0.965360633608627
201 0.951936051516997
202 0.940323495893274
203 0.950635726048881
204 0.94153510567424
205 0.933215624834183
206 0.941058051596014
207 0.913587563778751
208 0.893572901976441
209 0.868818320220113
210 0.840765382499554
211 0.809343647292939
212 0.792204719216676
213 0.759350028266303
214 0.73879136669614
215 0.676013556655164
216 0.635501620180045
217 0.633994147335587
218 0.594440626441104
219 0.562801766708656
220 0.507473401136377
221 0.460022208323187
222 0.412092193209371
223 0.345512460580276
224 0.287504813922419
225 0.216025266647114
226 0.163985316046825
227 0.0836479931967097
228 0.00000
229 -0.0531584509296859
230 -0.111797885137679
231 -0.176842226957101
232 -0.256826724895085
233 -0.31599616660941
234 -0.386737961845736
235 -0.45564237478438
236 -0.513090586842613
237 -0.538559319045823
238 -0.582656710232637
239 -0.618976434387889
240 -0.625989757589733
241 -0.674413237759801
242 -0.710760660150316
243 -0.729305569134475
244 -0.754089518064051
245 -0.777684790453353
246 -0.80472232204364
247 -0.795063766306106
248 -0.812513819211491
249 -0.814465797385186
250 -0.833113591941804
251 -0.858303695759093
252 -0.889000824450773
253 -0.887582030929405
254 -0.889258813327752
255 -0.876172130847606
256 -0.885726993368744
257 -0.890837035563291
258 -0.897147170055847
259 -0.920137627090946
260 -0.932352018746344
261 -0.911247609677889
262 -0.916085091055022
263 -0.929392178052722
264 -0.935704524195994
265 -0.929273142620906
266 -0.944685987376833
267 -0.939347383135894
268 -0.931715276329935
269 -0.935272026393816
270 -0.943787121024879
271 -0.944507419561008
272 -0.93347456306157
273 -0.950763660419325
274 -0.944057366604214
275 -0.94460842935364
276 -0.929653032598064
277 -0.930167782426412
278 -0.936095722396565
279 -0.936831970013556
280 -0.960527640827717
281 -0.958898859573264
282 -0.962529363099704
283 -0.959310968236182
284 -0.978183278589515
285 -0.975883808059934
286 -0.959646863120703
287 -0.939130922919822
288 -0.91091810076173
289 -0.895985816053385
290 -0.884592534633251
291 -0.90406395234034
292 -0.884598642195009
293 -0.881034327144565
294 -0.884867629059076
295 -0.882592768466961
296 -0.879389385727533
297 -0.863108205911693
298 -0.859937526032972
299 -0.873225926639812
300 -0.896838271214947
301 -0.887402561068502
302 -0.896133093012669
303 -0.895258090041179
304 -0.895797904868274
305 -0.893151255562126
306 -0.890228060214857
307 -0.8920857823736
308 -0.880642427970791
309 -0.895648877347466
310 -0.892495412785768
311 -0.889268634741637
312 -0.86491100335804
313 -0.874993105494526
314 -0.894171992764555
315 -0.908129866973862
316 -0.895046659049707
317 -0.915312029799976
318 -0.903810093583083
319 -0.906139891767595
320 -0.909433991666939
321 -0.921276976744432
322 -0.922837649226259
323 -0.897391165805129
324 -0.885423877359146
325 -0.880853550016631
326 -0.867709743286346
327 -0.876063940250526
328 -0.862263230168805
329 -0.877232073813904
330 -0.861084142637249
331 -0.860431254863654
332 -0.869586839732782
333 -0.87973022213414
334 -0.89565555972617
335 -0.899857974726934
336 -0.877473107266396
337 -0.889888674475743
338 -0.878018388892148
339 -0.881364526323292
340 -0.87343762622041
341 -0.896257285260632
342 -0.898140148427384
343 -0.884789514230402
344 -0.858544680809803
345 -0.881370952691503
346 -0.860209727947874
347 -0.872547675783219
348 -0.866173447688808
349 -0.868853112187562
350 -0.860827108560796
351 -0.861676153421506
352 -0.865317525693954
353 -0.858075610954922
354 -0.841318695980567
355 -0.832172586338004
356 -0.812335180952176
357 -0.766317650920448
358 -0.756978111659578
359 -0.741692784061425
360 -0.736825434548848
361 -0.714824753354537
362 -0.685875442431108
363 -0.658701682218135
364 -0.645184122500343
365 -0.616770317724583
366 -0.605341629538418
367 -0.569050242490397
368 -0.546633668327622
369 -0.502900027803208
370 -0.456323825307829
371 -0.394441025669653
372 -0.336461606488999
373 -0.273180154399875
374 -0.211334813941256
375 -0.143981347340959
376 -0.0905943006743169
377 -0.0452244871426904
378 0.0601065768258928
379 0.14320370672294
380 0.207936442703099
381 0.285092986229459
382 0.361488788863338
383 0.432620195841075
384 0.493750236840986
385 0.543529602751469
386 0.576118241499816
387 0.610045547756735
388 0.647763027627381
389 0.675040304945664
390 0.703848385861102
391 0.713973314859149
392 0.730378567946352
393 0.743844232190847
394 0.758779108964096
395 0.755972831047659
396 0.755350862821575
397 0.757743906058971
398 0.76754286425506
399 0.787867285508141
400 0.829527933686371
401 0.814306549435994
402 0.823150669743856
403 0.832481892207343
404 0.826178845330095
405 0.851269466335179
406 0.871990820538683
407 0.857102983256647
408 0.867497289343214
409 0.876925473739305
410 0.887070572475256
411 0.887080115061501
412 0.886382904092448
413 0.885619651099795
414 0.900955932611042
415 0.895219328264234
416 0.912758430622273
417 0.901197590905505
418 0.887833361134874
419 0.874041757594492
420 0.860239251238607
421 0.87266137859888
422 0.872666796758632
423 0.84808477594004
424 0.849542977040021
425 0.843166719324095
426 0.850143432514504
427 0.844188083174288
428 0.836576000626238
429 0.860855398388874
430 0.875215521073205
431 0.86718652709201
432 0.871691181726665
433 0.885179233985517
434 0.906977702174692
435 0.945461729504321
436 0.973754875071011
437 0.974199996066322
438 0.967221221076857
439 0.978894245592575
440 0.977681618079451
441 0.989001519509835
442 0.995276674689327
443 0.999258318045231
444 0.996213479878046
445 0.996150314121346
446 0.988246159647967
447 0.991023391032538
448 0.97154370224831
449 0.964098821213076
450 0.980880595686919
451 0.983441623870192
452 0.968180199152042
453 0.984431339455221
454 0.96680199300891
455 0.981146234613293
456 0.977700863026218
457 0.989220447233184
458 0.984226864379325
459 0.991573187416351
460 1.02688819027662
461 1.05937164607942
462 1.08470173989836
463 1.09936788453168
464 1.13605880533092
465 1.144729197858
466 1.14602785137985
467 1.1265319197681
468 1.1239138050149
469 1.11104688192758
470 1.08976953364185
471 1.10242508411411
472 1.10240298624457
473 1.10069396248
474 1.08576587217045
475 1.09769998977706
476 1.10428226352664
477 1.11935588808226
478 1.09999563272056
479 1.07383321496115
480 1.08190283272708
481 1.07033569253709
482 1.06730007506331
483 1.05515509065906
484 1.05840470271268
485 1.05801224796646
486 1.0497943283199
487 1.04178010330013
488 1.04283111103543
489 1.04805383505294
490 1.02559266110568
491 1.03139353661222
492 1.02959624527265
493 1.03012874491318
494 1.03813936170756
495 1.03035113425094
496 1.03803318925451
497 1.02580186463495
498 1.0355172875669
499 1.03632949844082
500 1.00875518802528
501 0.999999949780018


==> Graphs/Plot2.txt <==
101 -0.000
102 -0.0517473217841367
103 -0.128996306297002
104 -0.197868708852926
105 -0.274012034737501
106 -0.341979857249561
107 -0.383458998125229
108 -0.462823705833136
109 -0.524281101926047
110 -0.563157095299297
111 -0.619886072677587
112 -0.628519854114724
113 -0.676263462969129
114 -0.691140749403949
115 -0.714492354884285
116 -0.717088327846916
117 -0.75615434165804
118 -0.781261081786615
119 -0.822135005887834
120 -0.828964701060115
121 -0.848643557428475
122 -0.884152461378506
123 -0.882891355001056
124 -0.878498463006551
125 -0.905802131144303
126 -0.895138164047969
127 -0.930740091845551
128 -0.926077736243136
129 -0.916995822049496
130 -0.915621324447226
131 -0.932285944352751
132 -0.921569144367543
133 -0.934107447332757
134 -0.953275913728382
135 -0.941257070796924
136 -0.944487409935103
137 -0.944301559999587
138 -0.96207307016442
139 -0.965882631033731
140 -0.975466075296172
141 -0.958230785058318
142 -0.96875327349223
143 -0.977613846727434
144 -0.976588452718557
145 -0.978940661355566
146 -0.963422728332885
147 -0.969651343482241
148 -0.99467494304197
149 -1.02113594331293
150 -1.01163054369558
151 -1.03982937413519
152 -1.03473898915803
153 -1.01208164828249
154 -1.00935861224801
155 -1.0168610832051
156 -1.00730910167449
157 -1.00445435958026
158 -0.999965416340596
159 -0.990342214304896
160 -0.996763732305851
161 -0.999961639278208
162 -0.99915801543766
163 -1.02168488714429
164 -1.02439280399057
165 -0.986910863371119
166 -0.985484606700857
167 -0.990603868910311
168 -1.00443885636515
169 -1.00199562618935
170 -0.999409706293237
171 -1.01637414902272
172 -1.01545159304928
173 -1.00788524734952
174 -1.01028244796103
175 -0.997370427756801
176 -1.01328022572702
177 -1.00581090494808
178 -1.02951942126756
179 -1.01621127079772
180 -1.02108762164448
181 -1.00230346987428
182 -1.00337661718671
183 -0.985354206863315
184 -1.01454639292391
185 -1.02484206993873
186 -1.00300902244216
187 -1.03232068090055
188 -1.01695493537561
189 -1.00386758497096
190 -1.00306327724912
191 -0.997148707256122
192 -0.995372311300642
193 -0.990115312749733
194 -0.991093209034202
195 -0.992351320688047
196 -1.01216351796326
197 -0.99492582289054
198 -0.967423247050536
199 -0.967580797520582
200 -0.965360633608627
201 -0.951936051516997
202 -0.940323495893274
203 -0.950635726048881
204 -0.94153510567424
205 -0.933215624834183
206 -0.941058051596014
207 -0.913587563778751
208 -0.893572901976441
209 -0.868818320220113
210 -0.840765382499554
211 -0.809343647292939
212 -0.792204719216676
213 -0.759350028266303
214 -0.73879136669614
215 -0.676013556655164
216 -0.635501620180045
217 -0.633994147335587
218 -0.594440626441104
219 -0.562801766708656
220 -0.507473401136377
221 -0.460022208323187
222 -0.412092193209371
223 -0.345512460580276
224 -0.287504813922419
225 -0.216025266647114
226 -0.163985316046825
227 -0.0836479931967097
228 0.0000

